The surrogate matrix methodology: a priori error estimation

We give the first mathematically rigorous analysis of an emerging approach to finite element analysis (see, e.g., Bauer et al. [Appl. Numer. Math., 2017]), which we hereby refer to as the surrogate matrix methodology. This methodology is based on the piece-wise smooth approximation of the matrices involved in a standard finite element discretization. In particular, it relies on the projection of smooth so-called stencil functions onto high-order polynomial subspaces. The performance advantage of the surrogate matrix methodology is seen in constructions where each stencil function uniquely determines the values of a significant collection of matrix entries. Such constructions are shown to be widely achievable through the use of locally-structured meshes. Therefore, this methodology can be applied to a wide variety of physically meaningful problems, including nonlinear problems and problems with curvilinear geometries. Rigorous a priori error analysis certifies the convergence of a novel surrogate method for the variable coefficient Poisson equation. The flexibility of the methodology is also demonstrated through the construction of novel methods for linear elasticity and nonlinear diffusion problems. In numerous numerical experiments, we demonstrate the efficacy of these new methods in a matrix-free environment with geometric multigrid solvers. In our experiments, up to a twenty-fold decrease in computation time is witnessed over the classical method with an otherwise identical implementation.

==> results/benchmarks/l2errors.csv <==
2,0.0034672,0.0016195,0.0010989,0.0010478,0.0010599,0.0010708,0.0010769,0.005,0.00078125
3,0.00086675,0.00037662,0.00019684,0.00016142,0.00015868,0.00015951,0.00016023,0.00125,9.7656e-05
4,0.00021529,8.999e-05,3.8148e-05,2.3871e-05,2.1703e-05,2.1562e-05,2.1624e-05,0.0003125,1.2207e-05
5,5.3434e-05,2.1896e-05,8.3107e-06,3.8306e-06,2.8987e-06,2.7932e-06,2.7956e-06,7.8125e-05,1.5259e-06
6,1.3197e-05,5.3087e-06,1.8876e-06,6.8233e-07,3.8206e-07,3.5182e-07,0,1.9531e-05,1.9073e-07


==> results/benchmarks/l2errors_q3.csv <==
2,0.0016119,4.4485e-05,1.9363e-05,1.5184e-05,1.5574e-05,1.6015e-05,1.6234e-05,9.7656e-05,6.8359e-06
3,0.0003294,2.749e-06,1.0297e-06,5.9334e-07,5.495e-07,5.5684e-07,5.6287e-07,6.1035e-06,2.1362e-07
4,7.8567e-05,1.6528e-07,5.5426e-08,2.2827e-08,1.8029e-08,1.837e-08,1.878e-08,3.8147e-07,6.6757e-09
5,1.9593e-05,6.7935e-09,1.6972e-09,3.1506e-09,3.848e-09,4.086e-09,4.1391e-09,2.3842e-08,2.0862e-10
6,4.9024e-06,3.5264e-09,3.9026e-09,4.0282e-09,4.0676e-09,4.0738e-09,0,1.4901e-09,6.5193e-12


==> results/linearelasticity/plot.csv <==
1,0.025412,0.025411,0.00050824,0.00050857
1.002,0.025312,0.025311,0.00050522,0.00049911
1.004,0.025212,0.025212,0.00050223,0.00049813
1.006,0.025113,0.025112,0.00049925,0.00049687
1.008,0.025013,0.025013,0.00049629,0.00049491
1.01,0.024915,0.024914,0.00049335,0.00049295
1.012,0.024816,0.024816,0.00049042,0.00049045
1.014,0.024718,0.024718,0.00048752,0.00048755
1.016,0.02462,0.024619,0.00048463,0.00048464
1.018,0.024522,0.024522,0.00048175,0.00048178
1.02,0.024425,0.024425,0.0004789,0.00047892
1.022,0.024328,0.024327,0.00047606,0.00047607
1.024,0.024231,0.024231,0.00047324,0.00047326
1.0261,0.024134,0.024134,0.00047043,0.00047044
1.0281,0.024038,0.024038,0.00046764,0.00046765
1.0301,0.023942,0.023942,0.00046487,0.00046489
1.0321,0.023846,0.023846,0.00046211,0.00046212
1.0341,0.023751,0.023751,0.00045937,0.00045938
1.0361,0.023656,0.023655,0.00045664,0.00045666
1.0381,0.023561,0.02356,0.00045393,0.00045393
1.0401,0.023466,0.023466,0.00045124,0.00045125
1.0421,0.023372,0.023372,0.00044856,0.00044858
1.0441,0.023278,0.023277,0.00044589,0.00044591
1.0461,0.023184,0.023184,0.00044325,0.00044327
1.0481,0.02309,0.02309,0.00044061,0.00044062
1.0501,0.022997,0.022997,0.000438,0.00043801
1.0521,0.022904,0.022904,0.00043539,0.00043541
1.0541,0.022811,0.022811,0.00043281,0.00043281
1.0561,0.022719,0.022719,0.00043023,0.00043025
1.0581,0.022626,0.022626,0.00042767,0.00042769
1.0601,0.022534,0.022534,0.00042513,0.00042513
1.0621,0.022443,0.022443,0.0004226,0.00042262
1.0641,0.022351,0.022351,0.00042008,0.0004201
1.0661,0.02226,0.02226,0.00041758,0.00041759
1.0681,0.022169,0.022169,0.0004151,0.00041511
1.0701,0.022078,0.022078,0.00041262,0.00041263
1.0721,0.021988,0.021988,0.00041016,0.00041018
1.0741,0.021897,0.021897,0.00040772,0.00040773
1.0762,0.021807,0.021807,0.00040529,0.00040529
1.0782,0.021718,0.021718,0.00040287,0.00040288
1.0802,0.021628,0.021628,0.00040046,0.00040048
1.0822,0.021539,0.021539,0.00039807,0.00039808
1.0842,0.02145,0.02145,0.00039569,0.00039571
1.0862,0.021361,0.021361,0.00039333,0.00039334
1.0882,0.021272,0.021272,0.00039097,0.00039099
1.0902,0.021184,0.021184,0.00038864,0.00038865
1.0922,0.021096,0.021096,0.00038631,0.00038631
1.0942,0.021008,0.021008,0.000384,0.00038401
1.0962,0.020921,0.02092,0.00038169,0.00038171
1.0982,0.020833,0.020833,0.00037941,0.00037941
1.1002,0.020746,0.020746,0.00037713,0.00037715
1.1022,0.020659,0.020659,0.00037487,0.00037488
1.1042,0.020572,0.020572,0.00037262,0.00037263
1.1062,0.020486,0.020486,0.00037038,0.00037039
1.1082,0.0204,0.020399,0.00036815,0.00036816
1.1102,0.020313,0.020313,0.00036594,0.00036595
1.1122,0.020228,0.020228,0.00036373,0.00036375
1.1142,0.020142,0.020142,0.00036154,0.00036155
1.1162,0.020057,0.020057,0.00035936,0.00035938
1.1182,0.019971,0.019971,0.0003572,0.00035721
1.1202,0.019886,0.019886,0.00035504,0.00035505
1.1222,0.019802,0.019802,0.0003529,0.00035291
1.1242,0.019717,0.019717,0.00035076,0.00035077
1.1263,0.019633,0.019633,0.00034864,0.00034865
1.1283,0.019549,0.019549,0.00034653,0.00034654
1.1303,0.019465,0.019465,0.00034443,0.00034444
1.1323,0.019381,0.019381,0.00034234,0.00034236
1.1343,0.019298,0.019298,0.00034027,0.00034028
1.1363,0.019214,0.019214,0.0003382,0.00033821
1.1383,0.019131,0.019131,0.00033615,0.00033616
1.1403,0.019049,0.019048,0.0003341,0.00033411
1.1423,0.018966,0.018966,0.00033207,0.00033208
1.1443,0.018883,0.018883,0.00033005,0.00033006
1.1463,0.018801,0.018801,0.00032804,0.00032804
1.1483,0.018719,0.018719,0.00032603,0.00032605
1.1503,0.018637,0.018637,0.00032404,0.00032405
1.1523,0.018556,0.018555,0.00032206,0.00032206
1.1543,0.018474,0.018474,0.00032009,0.0003201
1.1563,0.018393,0.018393,0.00031813,0.00031814
1.1583,0.018312,0.018312,0.00031618,0.00031619
1.1603,0.018231,0.018231,0.00031424,0.00031425
1.1623,0.01815,0.01815,0.00031231,0.00031232
1.1643,0.01807,0.01807,0.00031039,0.0003104
1.1663,0.01799,0.01799,0.00030848,0.00030849
1.1683,0.01791,0.01791,0.00030658,0.00030659
1.1703,0.01783,0.01783,0.00030469,0.0003047
1.1723,0.01775,0.01775,0.00030281,0.00030282
1.1743,0.01767,0.01767,0.00030094,0.00030094
1.1764,0.017591,0.017591,0.00029908,0.00029909
1.1784,0.017512,0.017512,0.00029723,0.00029724
1.1804,0.017433,0.017433,0.00029538,0.00029539
1.1824,0.017354,0.017354,0.00029355,0.00029356
1.1844,0.017276,0.017275,0.00029173,0.00029173
1.1864,0.017197,0.017197,0.00028991,0.00028992
1.1884,0.017119,0.017119,0.00028811,0.00028812
1.1904,0.017041,0.017041,0.00028631,0.00028632
1.1924,0.016963,0.016963,0.00028452,0.00028453
1.1944,0.016885,0.016885,0.00028274,0.00028275
1.1964,0.016808,0.016808,0.00028098,0.00028098
1.1984,0.01673,0.01673,0.00027921,0.00027922
1.2004,0.016653,0.016653,0.00027746,0.00027747
1.2024,0.016576,0.016576,0.00027572,0.00027573
1.2044,0.0165,0.016499,0.00027399,0.00027399
1.2064,0.016423,0.016423,0.00027226,0.00027226
1.2084,0.016346,0.016346,0.00027054,0.00027055
1.2104,0.01627,0.01627,0.00026883,0.00026884
1.2124,0.016194,0.016194,0.00026713,0.00026714
1.2144,0.016118,0.016118,0.00026544,0.00026545
1.2164,0.016042,0.016042,0.00026376,0.00026377
1.2184,0.015967,0.015966,0.00026208,0.00026209
1.2204,0.015891,0.015891,0.00026042,0.00026043
1.2224,0.015816,0.015816,0.00025876,0.00025876
1.2244,0.015741,0.015741,0.00025711,0.00025712
1.2265,0.015666,0.015666,0.00025547,0.00025547
1.2285,0.015591,0.015591,0.00025383,0.00025383
1.2305,0.015516,0.015516,0.0002522,0.00025221
1.2325,0.015442,0.015442,0.00025059,0.00025059
1.2345,0.015368,0.015368,0.00024898,0.00024898
1.2365,0.015293,0.015293,0.00024737,0.00024738
1.2385,0.01522,0.015219,0.00024578,0.00024578
1.2405,0.015146,0.015146,0.00024419,0.00024419
1.2425,0.015072,0.015072,0.00024261,0.00024262
1.2445,0.014999,0.014998,0.00024104,0.00024104
1.2465,0.014925,0.014925,0.00023947,0.00023948
1.2485,0.014852,0.014852,0.00023792,0.00023792
1.2505,0.014779,0.014779,0.00023637,0.00023637
1.2525,0.014706,0.014706,0.00023483,0.00023483
1.2545,0.014633,0.014633,0.00023329,0.0002333
1.2565,0.014561,0.014561,0.00023176,0.00023177
1.2585,0.014488,0.014488,0.00023024,0.00023025
1.2605,0.014416,0.014416,0.00022873,0.00022873
1.2625,0.014344,0.014344,0.00022723,0.00022723
1.2645,0.014272,0.014272,0.00022573,0.00022573
1.2665,0.0142,0.0142,0.00022424,0.00022424
1.2685,0.014128,0.014128,0.00022275,0.00022276
1.2705,0.014057,0.014057,0.00022128,0.00022128
1.2725,0.013986,0.013985,0.00021981,0.0002198
1.2745,0.013914,0.013914,0.00021834,0.00021835
1.2766,0.013843,0.013843,0.00021689,0.00021689
1.2786,0.013772,0.013772,0.00021544,0.00021544
1.2806,0.013702,0.013702,0.00021399,0.000214
1.2826,0.013631,0.013631,0.00021256,0.00021256
1.2846,0.01356,0.01356,0.00021113,0.00021113
1.2866,0.01349,0.01349,0.00020971,0.00020971
1.2886,0.01342,0.01342,0.00020829,0.00020829
1.2906,0.01335,0.01335,0.00020688,0.00020688
1.2926,0.01328,0.01328,0.00020548,0.00020548
1.2946,0.01321,0.01321,0.00020408,0.00020408
1.2966,0.01314,0.01314,0.00020269,0.0002027
1.2986,0.013071,0.013071,0.00020131,0.00020131
1.3006,0.013002,0.013001,0.00019993,0.00019993
1.3026,0.012932,0.012932,0.00019856,0.00019856
1.3046,0.012863,0.012863,0.0001972,0.00019719
1.3066,0.012794,0.012794,0.00019584,0.00019584
1.3086,0.012725,0.012725,0.00019449,0.00019449
1.3106,0.012657,0.012656,0.00019314,0.00019314
1.3126,0.012588,0.012588,0.0001918,0.0001918
1.3146,0.01252,0.01252,0.00019047,0.00019047
1.3166,0.012451,0.012451,0.00018914,0.00018914
1.3186,0.012383,0.012383,0.00018782,0.00018782
1.3206,0.012315,0.012315,0.0001865,0.0001865
1.3226,0.012247,0.012247,0.00018519,0.00018519
1.3246,0.01218,0.01218,0.00018389,0.00018389
1.3267,0.012112,0.012112,0.00018259,0.00018259
1.3287,0.012044,0.012044,0.0001813,0.0001813
1.3307,0.011977,0.011977,0.00018002,0.00018002
1.3327,0.01191,0.01191,0.00017874,0.00017873
1.3347,0.011843,0.011843,0.00017746,0.00017746
1.3367,0.011776,0.011776,0.00017619,0.00017619
1.3387,0.011709,0.011709,0.00017493,0.00017493
1.3407,0.011642,0.011642,0.00017367,0.00017367
1.3427,0.011575,0.011575,0.00017242,0.00017242
1.3447,0.011509,0.011509,0.00017118,0.00017152
1.3467,0.011443,0.011443,0.00016994,0.00017069
1.3487,0.011376,0.011376,0.0001687,0.00016746
1.3507,0.01131,0.01131,0.00016747,0.00016665
1.3527,0.011244,0.011244,0.00016625,0.00016584
1.3547,0.011178,0.011178,0.00016503,0.00016502
1.3567,0.011113,0.011113,0.00016382,0.00016382
1.3587,0.011047,0.011047,0.00016261,0.00016261
1.3607,0.010981,0.010981,0.00016141,0.00016141
1.3627,0.010916,0.010916,0.00016021,0.00016021
1.3647,0.010851,0.010851,0.00015902,0.00015902
1.3667,0.010786,0.010786,0.00015783,0.00015783
1.3687,0.010721,0.010721,0.00015665,0.00015665
1.3707,0.010656,0.010656,0.00015547,0.00015548
1.3727,0.010591,0.010591,0.0001543,0.0001543
1.3747,0.010526,0.010526,0.00015314,0.00015314
1.3768,0.010462,0.010462,0.00015198,0.00015198
1.3788,0.010397,0.010397,0.00015082,0.00015082
1.3808,0.010333,0.010333,0.00014967,0.00014967
1.3828,0.010269,0.010269,0.00014852,0.00014853
1.3848,0.010205,0.010205,0.00014738,0.00014739
1.3868,0.010141,0.010141,0.00014625,0.00014625
1.3888,0.010077,0.010077,0.00014512,0.00014512
1.3908,0.010013,0.010013,0.00014399,0.00014399
1.3928,0.0099493,0.0099492,0.00014287,0.00014287
1.3948,0.0098858,0.0098858,0.00014175,0.00014176
1.3968,0.0098224,0.0098224,0.00014064,0.00014065
1.3988,0.0097591,0.009759,0.00013954,0.00013953
1.4008,0.0096959,0.0096959,0.00013843,0.00013844
1.4028,0.0096328,0.0096328,0.00013734,0.00013734
1.4048,0.0095698,0.0095697,0.00013624,0.00013624
1.4068,0.0095069,0.0095069,0.00013516,0.00013516
1.4088,0.0094442,0.0094442,0.00013407,0.00013408
1.4108,0.0093815,0.0093814,0.00013299,0.00013299
1.4128,0.009319,0.009319,0.00013192,0.00013192
1.4148,0.0092565,0.0092566,0.00013085,0.00013085
1.4168,0.0091942,0.0091941,0.00012979,0.00012979
1.4188,0.009132,0.0091319,0.00012872,0.00012873
1.4208,0.0090698,0.0090699,0.00012767,0.00012767
1.4228,0.0090078,0.0090078,0.00012662,0.00012662
1.4248,0.0089459,0.0089459,0.00012557,0.00012557
1.4269,0.0088841,0.0088842,0.00012453,0.00012453
1.4289,0.0088224,0.0088224,0.00012349,0.00012349
1.4309,0.0087608,0.0087608,0.00012246,0.00012246
1.4329,0.0086993,0.0086994,0.00012143,0.00012143
1.4349,0.0086379,0.0086379,0.0001204,0.0001204
1.4369,0.0085766,0.0085766,0.00011938,0.00011938
1.4389,0.0085155,0.0085155,0.00011836,0.00011837
1.4409,0.0084544,0.0084544,0.00011735,0.00011735
1.4429,0.0083934,0.0083933,0.00011634,0.00011634
1.4449,0.0083325,0.0083326,0.00011534,0.00011534
1.4469,0.0082717,0.0082717,0.00011434,0.00011434
1.4489,0.0082111,0.0082109,0.00011334,0.00011334
1.4509,0.0081505,0.0081505,0.00011235,0.00011236
1.4529,0.00809,0.00809,0.00011136,0.00011137
1.4549,0.0080296,0.0080295,0.00011038,0.00011038
1.4569,0.0079693,0.0079693,0.0001094,0.0001094
1.4589,0.0079091,0.0079092,0.00010842,0.00010843
1.4609,0.007849,0.007849,0.00010745,0.00010745
1.4629,0.007789,0.007789,0.00010649,0.00010649
1.4649,0.0077291,0.0077292,0.00010552,0.00010553
1.4669,0.0076693,0.0076693,0.00010456,0.00010457
1.4689,0.0076096,0.0076097,0.00010361,0.00010361
1.4709,0.00755,0.0075501,0.00010266,0.00010266
1.4729,0.0074905,0.0074905,0.00010171,0.00010171
1.4749,0.0074311,0.0074311,0.00010076,0.00010077
1.477,0.0073718,0.0073718,9.9824e-05,9.983e-05
1.479,0.0073126,0.0073126,9.8888e-05,9.8892e-05
1.481,0.0072534,0.0072534,9.7955e-05,9.7959e-05
1.483,0.0071944,0.0071944,9.7027e-05,9.7033e-05
1.485,0.0071354,0.0071354,9.6102e-05,9.6106e-05
1.487,0.0070766,0.0070765,9.5181e-05,9.5183e-05
1.489,0.0070178,0.0070178,9.4263e-05,9.4269e-05
1.491,0.0069591,0.0069592,9.335e-05,9.3355e-05
1.493,0.0069005,0.0069005,9.2439e-05,9.2442e-05
1.495,0.006842,0.0068421,9.1533e-05,9.1539e-05
1.497,0.0067836,0.0067837,9.063e-05,9.0636e-05
1.499,0.0067253,0.0067252,8.9731e-05,8.9732e-05
1.501,0.0066671,0.0066671,8.8836e-05,8.8841e-05
1.503,0.006609,0.006609,8.7944e-05,8.795e-05
1.505,0.0065509,0.0065509,8.7055e-05,8.7058e-05
1.507,0.006493,0.006493,8.617e-05,8.6176e-05
1.509,0.0064351,0.0064352,8.5289e-05,8.5295e-05
1.511,0.0063773,0.0063773,8.4411e-05,8.4414e-05
1.513,0.0063197,0.0063196,8.3537e-05,8.3542e-05
1.515,0.0062621,0.0062621,8.2666e-05,8.2672e-05
1.517,0.0062045,0.0062046,8.1798e-05,8.1803e-05
1.519,0.0061471,0.0061471,8.0934e-05,8.094e-05
1.521,0.0060898,0.0060898,8.0074e-05,8.008e-05
1.523,0.0060325,0.0060325,7.9216e-05,7.9221e-05
1.5251,0.0059753,0.0059753,7.8363e-05,7.8367e-05
1.5271,0.0059183,0.0059183,7.7512e-05,7.7519e-05
1.5291,0.0058613,0.0058613,7.6665e-05,7.6671e-05
1.5311,0.0058043,0.0058044,7.5821e-05,7.5826e-05
1.5331,0.0057475,0.0057476,7.4981e-05,7.4988e-05
1.5351,0.0056908,0.0056908,7.4143e-05,7.4149e-05
1.5371,0.0056341,0.005634,7.331e-05,7.3313e-05
1.5391,0.0055775,0.0055776,7.2479e-05,7.2485e-05
1.5411,0.005521,0.0055211,7.1651e-05,7.1658e-05
1.5431,0.0054646,0.0054646,7.0827e-05,7.0831e-05
1.5451,0.0054083,0.0054083,7.0006e-05,7.0013e-05
1.5471,0.005352,0.0053521,6.9188e-05,6.9195e-05
1.5491,0.0052959,0.0052958,6.8374e-05,6.8376e-05
1.5511,0.0052398,0.0052398,6.7562e-05,6.7568e-05
1.5531,0.0051838,0.0051838,6.6754e-05,6.6761e-05
1.5551,0.0051279,0.0051279,6.5949e-05,6.5953e-05
1.5571,0.005072,0.0050721,6.5146e-05,6.5153e-05
1.5591,0.0050163,0.0050163,6.4347e-05,6.4354e-05
1.5611,0.0049606,0.0049605,6.3551e-05,6.3555e-05
1.5631,0.004905,0.004905,6.2759e-05,6.2764e-05
1.5651,0.0048495,0.0048495,6.1969e-05,6.1976e-05
1.5671,0.004794,0.004794,6.1182e-05,6.1187e-05
1.5691,0.0047386,0.0047387,6.0398e-05,6.0404e-05
1.5711,0.0046834,0.0046834,5.9617e-05,5.9624e-05
1.5731,0.0046281,0.0046281,5.8839e-05,5.8845e-05
1.5752,0.004573,0.004573,5.8064e-05,5.8069e-05
1.5772,0.004518,0.004518,5.7293e-05,5.7299e-05
1.5792,0.004463,0.004463,5.6524e-05,5.653e-05
1.5812,0.0044081,0.0044081,5.5757e-05,5.5762e-05
1.5832,0.0043533,0.0043533,5.4994e-05,5.5001e-05
1.5852,0.0042985,0.0042985,5.4234e-05,5.424e-05
1.5872,0.0042438,0.0042438,5.3477e-05,5.348e-05
1.5892,0.0041892,0.0041893,5.2722e-05,5.2729e-05
1.5912,0.0041347,0.0041348,5.197e-05,5.1977e-05
1.5932,0.0040803,0.0040802,5.1222e-05,5.1225e-05
1.5952,0.0040259,0.0040259,5.0476e-05,5.0482e-05
1.5972,0.0039716,0.0039716,4.9732e-05,4.9739e-05
1.5992,0.0039174,0.0039173,4.8992e-05,4.8995e-05
1.6012,0.0038632,0.0038633,4.8254e-05,4.826e-05
1.6032,0.0038092,0.0038092,4.7519e-05,4.7526e-05
1.6052,0.0037552,0.0037552,4.6787e-05,4.6792e-05
1.6072,0.0037012,0.0037013,4.6058e-05,4.6064e-05
1.6092,0.0036474,0.0036474,4.5331e-05,4.5338e-05
1.6112,0.0035936,0.0035936,4.4607e-05,4.4612e-05
1.6132,0.0035399,0.0035399,4.3886e-05,4.3891e-05
1.6152,0.0034863,0.0034863,4.3167e-05,4.3174e-05
1.6172,0.0034327,0.0034327,4.2452e-05,4.2457e-05
1.6192,0.0033792,0.0033792,4.1738e-05,4.1744e-05
1.6212,0.0033258,0.0033258,4.1028e-05,4.1035e-05
1.6232,0.0032724,0.0032724,4.032e-05,4.0325e-05
1.6253,0.0032192,0.0032191,3.9614e-05,3.9619e-05
1.6273,0.003166,0.003166,3.8912e-05,3.8918e-05
1.6293,0.0031128,0.0031128,3.8211e-05,3.8217e-05
1.6313,0.0030597,0.0030597,3.7514e-05,3.7518e-05
1.6333,0.0030067,0.0030068,3.6819e-05,3.6825e-05
1.6353,0.0029538,0.0029538,3.6126e-05,3.6132e-05
1.6373,0.002901,0.0029009,3.5436e-05,3.544e-05
1.6393,0.0028482,0.0028482,3.4749e-05,3.4755e-05
1.6413,0.0027954,0.0027955,3.4064e-05,3.4071e-05
1.6433,0.0027428,0.0027427,3.3382e-05,3.3385e-05
1.6453,0.0026902,0.0026902,3.2702e-05,3.2708e-05
1.6473,0.0026377,0.0026377,3.2024e-05,3.2031e-05
1.6493,0.0025852,0.0025852,3.135e-05,3.1353e-05
1.6513,0.0025329,0.0025329,3.0677e-05,3.0683e-05
1.6533,0.0024805,0.0024806,3.0007e-05,3.0013e-05
1.6553,0.0024283,0.0024283,2.9339e-05,2.9344e-05
1.6573,0.0023761,0.0023761,2.8674e-05,2.868e-05
1.6593,0.002324,0.0023241,2.8011e-05,2.8018e-05
1.6613,0.0022719,0.0022719,2.7351e-05,2.7356e-05
1.6633,0.00222,0.00222,2.6693e-05,2.6698e-05
1.6653,0.002168,0.0021681,2.6037e-05,2.6044e-05
1.6673,0.0021162,0.0021162,2.5384e-05,2.5389e-05
1.6693,0.0020644,0.0020644,2.4733e-05,2.4738e-05
1.6713,0.0020127,0.0020127,2.4085e-05,2.4091e-05
1.6733,0.001961,0.0019611,2.3438e-05,2.3444e-05
1.6754,0.0019094,0.0019094,2.2795e-05,2.2799e-05
1.6774,0.0018579,0.001858,2.2153e-05,2.2159e-05
1.6794,0.0018065,0.0018065,2.1514e-05,2.1519e-05
1.6814,0.0017551,0.001755,2.0877e-05,2.088e-05
1.6834,0.0017037,0.0017038,2.0242e-05,2.0248e-05
1.6854,0.0016525,0.0016525,1.9609e-05,1.9615e-05
1.6874,0.0016012,0.0016012,1.8979e-05,1.8983e-05
1.6894,0.0015501,0.0015501,1.8351e-05,1.8357e-05
1.6914,0.001499,0.001499,1.7725e-05,1.7731e-05
1.6934,0.001448,0.0014479,1.7102e-05,1.7105e-05
1.6954,0.001397,0.001397,1.648e-05,1.6486e-05
1.6974,0.0013461,0.0013462,1.5861e-05,1.5867e-05
1.6994,0.0012953,0.0012953,1.5244e-05,1.5249e-05
1.7014,0.0012445,0.0012446,1.463e-05,1.4635e-05
1.7034,0.0011938,0.0011939,1.4017e-05,1.4023e-05
1.7054,0.0011432,0.0011431,1.3407e-05,1.3411e-05
1.7074,0.0010926,0.0010926,1.2798e-05,1.2803e-05
1.7094,0.0010421,0.0010421,1.2192e-05,1.2198e-05
1.7114,0.0009916,0.00099162,1.1588e-05,1.1593e-05
1.7134,0.00094119,0.00094122,1.0986e-05,1.0991e-05
1.7154,0.00089085,0.00089089,1.0386e-05,1.0392e-05
1.7174,0.00084056,0.00084055,9.7886e-06,9.7933e-06
1.7194,0.00079034,0.00079031,9.193e-06,9.1972e-06
1.7214,0.00074017,0.0007402,8.5994e-06,8.6052e-06
1.7234,0.00069006,0.00069009,8.008e-06,8.0133e-06
1.7255,0.00064002,0.00064002,7.4186e-06,7.4228e-06
1.7275,0.00059003,0.00059006,6.8312e-06,6.8369e-06
1.7295,0.0005401,0.0005401,6.2459e-06,6.2509e-06
1.7315,0.00049023,0.00049017,5.6626e-06,5.6659e-06
1.7335,0.00044041,0.00044043,5.0813e-06,5.0867e-06
1.7355,0.00039066,0.0003907,4.5021e-06,4.5076e-06
1.7375,0.00034096,0.00034096,3.9248e-06,3.9473e-06
1.7395,0.00029132,0.00029136,3.3495e-06,3.5472e-06
1.7415,0.00024174,0.00024176,2.7763e-06,3.164e-06
1.7435,0.00019222,0.00019216,2.205e-06,2.7809e-06
1.7455,0.00014275,0.00014275,1.6356e-06,2.567e-06
1.7475,9.334e-05,9.3378e-05,1.0683e-06,2.3759e-06
1.7495,4.3986e-05,4.3998e-05,5.0285e-07,2.1849e-06
1.7515,3.1644e-05,3.164e-05,0.0037037,0.0037003
1.7535,3.1628e-05,3.1623e-05,0.0036989,0.0036982
1.7555,3.1611e-05,3.1606e-05,0.0036942,0.0036942
1.7575,3.1595e-05,3.159e-05,0.0036894,0.0036899
1.7595,3.1578e-05,3.1573e-05,0.0036847,0.0036853
1.7615,3.1562e-05,3.1557e-05,0.00368,0.0036807
1.7635,3.1545e-05,3.154e-05,0.0036752,0.0036761
1.7655,3.1529e-05,3.1524e-05,0.0036706,0.0036714
1.7675,3.1513e-05,3.1508e-05,0.0036659,0.0036668
1.7695,3.1496e-05,3.1491e-05,0.0036612,0.0036621
1.7715,3.148e-05,3.1475e-05,0.0036566,0.0036575
1.7735,3.1464e-05,3.1459e-05,0.0036519,0.0036529
1.7756,3.1448e-05,3.1443e-05,0.0036473,0.0036483
1.7776,3.1432e-05,3.1427e-05,0.0036427,0.0036437
1.7796,3.1416e-05,3.1411e-05,0.0036382,0.0036391
1.7816,3.14e-05,3.1395e-05,0.0036336,0.0036345
1.7836,3.1384e-05,3.1379e-05,0.003629,0.00363
1.7856,3.1369e-05,3.1364e-05,0.0036245,0.0036254
1.7876,3.1353e-05,3.1348e-05,0.00362,0.0036209
1.7896,3.1337e-05,3.1332e-05,0.0036155,0.0036164
1.7916,3.1322e-05,3.1317e-05,0.003611,0.0036119
1.7936,3.1306e-05,3.1301e-05,0.0036065,0.0036074
1.7956,3.1291e-05,3.1286e-05,0.0036021,0.003603
1.7976,3.1275e-05,3.127e-05,0.0035976,0.0035985
1.7996,3.126e-05,3.1255e-05,0.0035932,0.0035941
1.8016,3.1245e-05,3.124e-05,0.0035888,0.0035897
1.8036,3.123e-05,3.1224e-05,0.0035844,0.0035853
1.8056,3.1214e-05,3.1209e-05,0.00358,0.0035809
1.8076,3.1199e-05,3.1194e-05,0.0035756,0.0035765
1.8096,3.1184e-05,3.1179e-05,0.0035713,0.0035721
1.8116,3.1169e-05,3.1164e-05,0.0035669,0.0035678
1.8136,3.1154e-05,3.1149e-05,0.0035626,0.0035635
1.8156,3.1139e-05,3.1134e-05,0.0035583,0.0035591
1.8176,3.1124e-05,3.1119e-05,0.003554,0.0035548
1.8196,3.111e-05,3.1104e-05,0.0035497,0.0035505
1.8216,3.1095e-05,3.109e-05,0.0035454,0.0035463
1.8236,3.108e-05,3.1075e-05,0.0035412,0.003542
1.8257,3.1065e-05,3.106e-05,0.0035369,0.0035378
1.8277,3.1051e-05,3.1046e-05,0.0035327,0.0035335
1.8297,3.1036e-05,3.1031e-05,0.0035285,0.0035293
1.8317,3.1022e-05,3.1017e-05,0.0035243,0.0035251
1.8337,3.1007e-05,3.1002e-05,0.0035201,0.0035209
1.8357,3.0993e-05,3.0988e-05,0.0035159,0.0035167
1.8377,3.0979e-05,3.0974e-05,0.0035118,0.0035126
1.8397,3.0964e-05,3.0959e-05,0.0035076,0.0035084
1.8417,3.095e-05,3.0945e-05,0.0035035,0.0035043
1.8437,3.0936e-05,3.0931e-05,0.0034994,0.0035001
1.8457,3.0922e-05,3.0917e-05,0.0034953,0.003496
1.8477,3.0908e-05,3.0903e-05,0.0034912,0.0034919
1.8497,3.0894e-05,3.0889e-05,0.0034871,0.0034879
1.8517,3.088e-05,3.0875e-05,0.003483,0.0034838
1.8537,3.0866e-05,3.0861e-05,0.003479,0.0034797
1.8557,3.0852e-05,3.0847e-05,0.0034749,0.0034757
1.8577,3.0838e-05,3.0833e-05,0.0034709,0.0034717
1.8597,3.0825e-05,3.0819e-05,0.0034669,0.0034676
1.8617,3.0811e-05,3.0806e-05,0.0034629,0.0034636
1.8637,3.0797e-05,3.0792e-05,0.0034589,0.0034596
1.8657,3.0784e-05,3.0778e-05,0.0034549,0.0034557
1.8677,3.077e-05,3.0765e-05,0.003451,0.0034517
1.8697,3.0757e-05,3.0751e-05,0.003447,0.0034477
1.8717,3.0743e-05,3.0738e-05,0.0034431,0.0034438
1.8737,3.073e-05,3.0725e-05,0.0034391,0.0034399
1.8758,3.0716e-05,3.0711e-05,0.0034352,0.0034359
1.8778,3.0703e-05,3.0698e-05,0.0034313,0.003432
1.8798,3.069e-05,3.0685e-05,0.0034275,0.0034282
1.8818,3.0677e-05,3.0671e-05,0.0034236,0.0034243
1.8838,3.0663e-05,3.0658e-05,0.0034197,0.0034204
1.8858,3.065e-05,3.0645e-05,0.0034159,0.0034166
1.8878,3.0637e-05,3.0632e-05,0.003412,0.0034127
1.8898,3.0624e-05,3.0619e-05,0.0034082,0.0034089
1.8918,3.0611e-05,3.0606e-05,0.0034044,0.0034051
1.8938,3.0598e-05,3.0593e-05,0.0034006,0.0034013
1.8958,3.0585e-05,3.058e-05,0.0033968,0.0033975
1.8978,3.0573e-05,3.0567e-05,0.003393,0.0033937
1.8998,3.056e-05,3.0555e-05,0.0033893,0.0033899
1.9018,3.0547e-05,3.0542e-05,0.0033855,0.0033862
1.9038,3.0534e-05,3.0529e-05,0.0033818,0.0033824
1.9058,3.0522e-05,3.0517e-05,0.003378,0.0033787
1.9078,3.0509e-05,3.0504e-05,0.0033743,0.003375
1.9098,3.0497e-05,3.0492e-05,0.0033706,0.0033712
1.9118,3.0484e-05,3.0479e-05,0.0033669,0.0033675
1.9138,3.0472e-05,3.0467e-05,0.0033632,0.0033639
1.9158,3.0459e-05,3.0454e-05,0.0033596,0.0033602
1.9178,3.0447e-05,3.0442e-05,0.0033559,0.0033565
1.9198,3.0435e-05,3.043e-05,0.0033523,0.0033529
1.9218,3.0422e-05,3.0417e-05,0.0033486,0.0033492
1.9238,3.041e-05,3.0405e-05,0.003345,0.0033456
1.9259,3.0398e-05,3.0393e-05,0.0033414,0.003342
1.9279,3.0386e-05,3.0381e-05,0.0033378,0.0033384
1.9299,3.0374e-05,3.0369e-05,0.0033342,0.0033348
1.9319,3.0362e-05,3.0357e-05,0.0033306,0.0033312
1.9339,3.035e-05,3.0345e-05,0.003327,0.0033276
1.9359,3.0338e-05,3.0333e-05,0.0033235,0.0033241
1.9379,3.0326e-05,3.0321e-05,0.0033199,0.0033205
1.9399,3.0314e-05,3.0309e-05,0.0033164,0.003317
1.9419,3.0302e-05,3.0297e-05,0.0033129,0.0033134
1.9439,3.0291e-05,3.0285e-05,0.0033094,0.0033099
1.9459,3.0279e-05,3.0274e-05,0.0033059,0.0033064
1.9479,3.0267e-05,3.0262e-05,0.0033024,0.0033029
1.9499,3.0256e-05,3.025e-05,0.0032989,0.0032994
1.9519,3.0244e-05,3.0239e-05,0.0032954,0.003296
1.9539,3.0232e-05,3.0227e-05,0.003292,0.0032925
1.9559,3.0221e-05,3.0216e-05,0.0032885,0.0032891
1.9579,3.0209e-05,3.0204e-05,0.0032851,0.0032856
1.9599,3.0198e-05,3.0193e-05,0.0032816,0.0032822
1.9619,3.0187e-05,3.0182e-05,0.0032782,0.0032788
1.9639,3.0175e-05,3.017e-05,0.0032748,0.0032754
1.9659,3.0164e-05,3.0159e-05,0.0032714,0.003272
1.9679,3.0153e-05,3.0148e-05,0.003268,0.0032686
1.9699,3.0142e-05,3.0136e-05,0.0032646,0.0032652
1.9719,3.013e-05,3.0125e-05,0.0032613,0.0032618
1.9739,3.0119e-05,3.0114e-05,0.0032579,0.0032585
1.976,3.0108e-05,3.0103e-05,0.0032546,0.0032551
1.978,3.0097e-05,3.0092e-05,0.0032512,0.0032518
1.98,3.0086e-05,3.0081e-05,0.0032479,0.0032485
1.982,3.0075e-05,3.007e-05,0.0032446,0.0032452
1.984,3.0064e-05,3.0059e-05,0.0032413,0.0032419
1.986,3.0054e-05,3.0048e-05,0.003238,0.0032386
1.988,3.0043e-05,3.0038e-05,0.0032347,0.0032353
1.99,3.0032e-05,3.0027e-05,0.0032314,0.0032321
1.992,3.0021e-05,3.0016e-05,0.0032282,0.0032289
1.994,3.001e-05,3.0005e-05,0.0032249,0.0032257
1.996,3e-05,2.9995e-05,0.0032217,0.0032226
1.998,2.9989e-05,2.9984e-05,0.0032184,0.0032214
2,2.9979e-05,2.9974e-05,0.0032152,0.0032202


==> results/nonlinearheatequation/pthree_standard.0.csv <==
"u","u_exact","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0,0,0,0.0000000000000000e+00,-1.0000000000000000e+00,0.0000000000000000e+00,0.0000000000000000e+00
3.9599939413062571e-03,2.9849477605555442e-02,1,1.9999980926513672e-02,-9.8000001907348633e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.8399854679480803e-03,5.9395867687013965e-02,1,4.0000021457672119e-02,-9.5999997854232788e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.1639990688369156e-02,8.8636139668648639e-02,1,6.0000002384185791e-02,-9.3999999761581421e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.5359999357533070e-02,1.1756700428074224e-01,1,7.9999983310699463e-02,-9.2000001668930054e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.8999992572339173e-02,1.4618500332443532e-01,1,1.0000002384185791e-01,-8.9999997615814209e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.2559988365287983e-02,1.7448679116202373e-01,1,1.2000000476837158e-01,-8.7999999523162842e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.6039980575107941e-02,2.0246867712731464e-01,1,1.3999998569488525e-01,-8.6000001430511475e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.9439994333619282e-02,2.3012728042402419e-01,1,1.6000002622604370e-01,-8.3999997377395630e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.2760000889241539e-02,2.5745839573643231e-01,1,1.8000000715255737e-01,-8.1999999284744263e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.5999980026804906e-02,2.8445812530281911e-01,1,1.9999998807907104e-01,-8.0000001192092896e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.9159987540946781e-02,3.1112261153904014e-01,1,2.2000002861022949e-01,-7.7999997138977051e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.2239986982606094e-02,3.3744729738302315e-01,1,2.4000000953674316e-01,-7.5999999046325684e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.5239986046947372e-02,3.6342785287916646e-01,1,2.5999999046325684e-01,-7.4000000953674316e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.8159981403877075e-02,3.8905961845103432e-01,1,2.7999997138977051e-01,-7.2000002861022949e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.0999984228100183e-02,4.1433787140070732e-01,1,3.0000001192092896e-01,-6.9999998807907104e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.3759978970073313e-02,4.3925750666307861e-01,1,3.1999999284744263e-01,-6.8000000715255737e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.6439987052938137e-02,4.6381335222275683e-01,1,3.3999997377395630e-01,-6.6000002622604370e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.9039983065527969e-02,4.8799986305102644e-01,1,3.6000001430511475e-01,-6.3999998569488525e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.1559980342916099e-02,5.1181137567965840e-01,1,3.7999999523162842e-01,-6.2000000476837158e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.3999982019101523e-02,5.3524189747042339e-01,1,3.9999997615814209e-01,-6.0000002384185791e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.6359980917678918e-02,5.5828503433654553e-01,1,4.2000001668930054e-01,-5.7999998331069946e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.8639993069526492e-02,5.8093425036844837e-01,1,4.3999999761581421e-01,-5.6000000238418579e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.0839981236926211e-02,6.0318245214095534e-01,1,4.5999997854232788e-01,-5.4000002145767212e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.2959979635632680e-02,6.2502244759745507e-01,1,4.8000001907348633e-01,-5.1999998092651367e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.4999978100343229e-02,6.4644641003552161e-01,1,5.0000000000000000e-01,-5.0000000000000000e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.6959986687678450e-02,6.6744610975890628e-01,1,5.1999998092651367e-01,-4.7999998927116394e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.8839970951977256e-02,6.8801260049035262e-01,1,5.3999996185302734e-01,-4.6000000834465027e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.0639970781658285e-02,7.0813681598962552e-01,1,5.6000000238418579e-01,-4.3999999761581421e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.2359979235287470e-02,7.2780869060257425e-01,1,5.8000004291534424e-01,-4.1999998688697815e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.3999973375810846e-02,7.4701758511295102e-01,1,6.0000002384185791e-01,-4.0000000596046448e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.5559969445962877e-02,7.6575196201874052e-01,1,6.2000000476837158e-01,-3.7999999523162842e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.7039969511477966e-02,7.8399968934531139e-01,1,6.3999998569488525e-01,-3.6000001430511475e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.8439968932788604e-02,8.0174726779597250e-01,1,6.5999996662139893e-01,-3.4000000357627869e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.9759976396238020e-02,8.1898033737016340e-01,1,6.8000000715255737e-01,-3.1999999284744263e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.0999972176388000e-02,8.3568290969965386e-01,1,6.9999998807907104e-01,-3.0000001192092896e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.2159984057343922e-02,8.5183770372050804e-01,1,7.2000002861022949e-01,-2.8000000119209290e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.3239984216983110e-02,8.6742531048194160e-01,1,7.4000000953674316e-01,-2.5999999046325684e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.4239983199864069e-02,8.8242431404781507e-01,1,7.5999999046325684e-01,-2.3999999463558197e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.5159978832320496e-02,8.9681064175527414e-01,1,7.7999997138977051e-01,-2.1999999880790710e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.5999969398174789e-02,9.1055691424786844e-01,1,8.0000001192092896e-01,-2.0000000298023224e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.6759966334861391e-02,9.2363205823249539e-01,1,8.1999999284744263e-01,-1.8000000715255737e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.7439966557243296e-02,9.3599959968751467e-01,1,8.4000003337860107e-01,-1.5999999642372131e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.8039973748765163e-02,9.4761636450229214e-01,1,8.6000001430511475e-01,-1.4000000059604645e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.8559969129350458e-02,9.5843030299625542e-01,1,8.7999999523162842e-01,-1.1999999731779099e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.8999970106334531e-02,9.6837663700577337e-01,1,8.9999997615814209e-01,-1.0000000149011612e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.9359964056664085e-02,9.7737187033764039e-01,1,9.2000001668930054e-01,-7.9999998211860657e-02,0.0000000000000000e+00,0.0000000000000000e+00
9.9639971130377064e-02,9.8530232933156636e-01,1,9.3999999761581421e-01,-5.9999998658895493e-02,0.0000000000000000e+00,0.0000000000000000e+00
9.9839974186837543e-02,9.9199931475312930e-01,1,9.5999997854232788e-01,-3.9999999105930328e-02,0.0000000000000000e+00,0.0000000000000000e+00
9.9959985622709649e-02,9.9717103606893165e-01,1,9.8000001907348633e-01,-1.9999999552965164e-02,0.0000000000000000e+00,0.0000000000000000e+00
1.0000000000000001e-01,1.0000000000000000e+00,1,1.0000000000000000e+00,0.0000000000000000e+00,0.0000000000000000e+00,0.0000000000000000e+00
9.9959985622709649e-02,9.9717103606893165e-01,1,1.0199999809265137e+00,1.9999999552965164e-02,0.0000000000000000e+00,0.0000000000000000e+00
9.9839974186837543e-02,9.9199931475312930e-01,1,1.0399999618530273e+00,3.9999999105930328e-02,0.0000000000000000e+00,0.0000000000000000e+00
9.9639971130377064e-02,9.8530232933156636e-01,1,1.0599999427795410e+00,5.9999998658895493e-02,0.0000000000000000e+00,0.0000000000000000e+00
9.9359964056664085e-02,9.7737187033764039e-01,1,1.0800000429153442e+00,7.9999998211860657e-02,0.0000000000000000e+00,0.0000000000000000e+00
9.8999970106334517e-02,9.6837663700577337e-01,1,1.1000000238418579e+00,1.0000000149011612e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.8559969129350458e-02,9.5843030299625553e-01,1,1.1200000047683716e+00,1.1999999731779099e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.8039973748765163e-02,9.4761636450229214e-01,1,1.1399999856948853e+00,1.4000000059604645e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.7439966557243296e-02,9.3599959968751467e-01,1,1.1599999666213989e+00,1.5999999642372131e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.6759966334861391e-02,9.2363205823249539e-01,1,1.1800000667572021e+00,1.8000000715255737e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.5999969398174775e-02,9.1055691424786844e-01,1,1.2000000476837158e+00,2.0000000298023224e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.5159978832320483e-02,8.9681064175527414e-01,1,1.2200000286102295e+00,2.1999999880790710e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.4239983199864097e-02,8.8242431404781518e-01,1,1.2400000095367432e+00,2.3999999463558197e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.3239984216983124e-02,8.6742531048194182e-01,1,1.2599999904632568e+00,2.5999999046325684e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.2159984057343922e-02,8.5183770372050793e-01,1,1.2799999713897705e+00,2.8000000119209290e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.0999972176388000e-02,8.3568290969965398e-01,1,1.2999999523162842e+00,3.0000001192092896e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.9759976396238020e-02,8.1898033737016329e-01,1,1.3199999332427979e+00,3.1999999284744263e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.8439968932788618e-02,8.0174726779597261e-01,1,1.3400000333786011e+00,3.4000000357627869e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.7039969511477966e-02,7.8399968934531139e-01,1,1.3600000143051147e+00,3.6000001430511475e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.5559969445962863e-02,7.6575196201874052e-01,1,1.3799999952316284e+00,3.7999999523162842e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.3999973375810846e-02,7.4701758511295102e-01,1,1.3999999761581421e+00,4.0000000596046448e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.2359979235287484e-02,7.2780869060257425e-01,1,1.4199999570846558e+00,4.1999998688697815e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.0639970781658285e-02,7.0813681598962552e-01,1,1.4400000572204590e+00,4.3999999761581421e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.8839970951977256e-02,6.8801260049035262e-01,1,1.4600000381469727e+00,4.6000000834465027e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.6959986687678450e-02,6.6744610975890628e-01,1,1.4800000190734863e+00,4.7999998927116394e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.4999978100343229e-02,6.4644641003552161e-01,1,1.5000000000000000e+00,5.0000000000000000e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.2959979635632680e-02,6.2502244759745507e-01,1,1.5199999809265137e+00,5.1999998092651367e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.0839981236926211e-02,6.0318245214095534e-01,1,1.5399999618530273e+00,5.4000002145767212e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.8639993069526492e-02,5.8093425036844826e-01,1,1.5599999427795410e+00,5.6000000238418579e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.6359980917678918e-02,5.5828503433654553e-01,1,1.5799999237060547e+00,5.7999998331069946e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.3999982019101523e-02,5.3524189747042339e-01,1,1.6000000238418579e+00,6.0000002384185791e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.1559980342916099e-02,5.1181137567965840e-01,1,1.6200000047683716e+00,6.2000000476837158e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.9039983065527969e-02,4.8799986305102644e-01,1,1.6399999856948853e+00,6.3999998569488525e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.6439987052938137e-02,4.6381335222275683e-01,1,1.6600000858306885e+00,6.6000002622604370e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.3759978970073313e-02,4.3925750666307861e-01,1,1.6800000667572021e+00,6.8000000715255737e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.0999984228100183e-02,4.1433787140070732e-01,1,1.7000000476837158e+00,6.9999998807907104e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.8159981403877075e-02,3.8905961845103432e-01,1,1.7200000286102295e+00,7.2000002861022949e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.5239986046947372e-02,3.6342785287916646e-01,1,1.7400000095367432e+00,7.4000000953674316e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.2239986982606094e-02,3.3744729738302315e-01,1,1.7599999904632568e+00,7.5999999046325684e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.9159987540946781e-02,3.1112261153904014e-01,1,1.7799999713897705e+00,7.7999997138977051e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.5999980026804906e-02,2.8445812530281911e-01,1,1.7999999523162842e+00,8.0000001192092896e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.2760000889241539e-02,2.5745839573643231e-01,1,1.8199999332427979e+00,8.1999999284744263e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.9439994333619282e-02,2.3012728042402419e-01,1,1.8399999141693115e+00,8.3999997377395630e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.6039980575107941e-02,2.0246867712731464e-01,1,1.8600000143051147e+00,8.6000001430511475e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.2559988365287983e-02,1.7448679116202373e-01,1,1.8799999952316284e+00,8.7999999523162842e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.8999992572339173e-02,1.4618500332443532e-01,1,1.8999999761581421e+00,8.9999997615814209e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.5359999357533070e-02,1.1756700428074224e-01,1,1.9200000762939453e+00,9.2000001668930054e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.1639990688369156e-02,8.8636139668648639e-02,1,1.9400000572204590e+00,9.3999999761581421e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.8399854679480803e-03,5.9395867687013965e-02,1,1.9600000381469727e+00,9.5999997854232788e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.9599939413062571e-03,2.9849477605555442e-02,1,1.9800000190734863e+00,9.8000001907348633e-01,0.0000000000000000e+00,0.0000000000000000e+00
0.0000000000000000e+00,0.0000000000000000e+00,1,2.0000000000000000e+00,1.0000000000000000e+00,0.0000000000000000e+00,0.0000000000000000e+00


==> results/nonlinearheatequation/pthree_standard.10.csv <==
"u","u_exact","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0,0,0,0.0000000000000000e+00,-1.0000000000000000e+00,0.0000000000000000e+00,0.0000000000000000e+00
2.3958895774280703e-02,2.9849477605555442e-02,1,1.9999980926513672e-02,-9.8000001907348633e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.7809887522082380e-02,5.9395867687013965e-02,1,4.0000021457672119e-02,-9.5999997854232788e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.0804194530536518e-02,8.8636139668648639e-02,1,6.0000002384185791e-02,-9.3999999761581421e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.3314333604655048e-02,1.1756700428074224e-01,1,7.9999983310699463e-02,-9.2000001668930054e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.1538809154606949e-01,1.4618500332443532e-01,1,1.0000002384185791e-01,-8.9999997615814209e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.3694836890264642e-01,1.7448679116202373e-01,1,1.2000000476837158e-01,-8.7999999523162842e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.5796121651768638e-01,2.0246867712731464e-01,1,1.3999998569488525e-01,-8.6000001430511475e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.7843399891072007e-01,2.3012728042402419e-01,1,1.6000002622604370e-01,-8.3999997377395630e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.9837474547860368e-01,2.5745839573643231e-01,1,1.8000000715255737e-01,-8.1999999284744263e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.1777965146005510e-01,2.8445812530281911e-01,1,1.9999998807907104e-01,-8.0000001192092896e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.3664106360132381e-01,3.1112261153904014e-01,1,2.2000002861022949e-01,-7.7999997138977051e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.5495330018581913e-01,3.3744729738302315e-01,1,2.4000000953674316e-01,-7.5999999046325684e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.7271233191153604e-01,3.6342785287916646e-01,1,2.5999999046325684e-01,-7.4000000953674316e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.8991451774450405e-01,3.8905961845103432e-01,1,2.7999997138977051e-01,-7.2000002861022949e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.0655573078799153e-01,4.1433787140070732e-01,1,3.0000001192092896e-01,-6.9999998807907104e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.2263176125552651e-01,4.3925750666307861e-01,1,3.1999999284744263e-01,-6.8000000715255737e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.3813906318701253e-01,4.6381335222275683e-01,1,3.3999997377395630e-01,-6.6000002622604370e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.5307451027749009e-01,4.8799986305102644e-01,1,3.6000001430511475e-01,-6.3999998569488525e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.6743531005483909e-01,5.1181137567965840e-01,1,3.7999999523162842e-01,-6.2000000476837158e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.8121915253191085e-01,5.3524189747042339e-01,1,3.9999997615814209e-01,-6.0000002384185791e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.9442354133907120e-01,5.5828503433654553e-01,1,4.2000001668930054e-01,-5.7999998331069946e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.0704638856560454e-01,5.8093425036844837e-01,1,4.3999999761581421e-01,-5.6000000238418579e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.1908585888234584e-01,6.0318245214095534e-01,1,4.5999997854232788e-01,-5.4000002145767212e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.3054141062141715e-01,6.2502244759745507e-01,1,4.8000001907348633e-01,-5.1999998092651367e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.4141288637996434e-01,6.4644641003552161e-01,1,5.0000000000000000e-01,-5.0000000000000000e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.5170091389375494e-01,6.6744610975890628e-01,1,5.1999998092651367e-01,-4.7999998927116394e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.6140632712597662e-01,6.8801260049035262e-01,1,5.3999996185302734e-01,-4.6000000834465027e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.7053149693821084e-01,7.0813681598962552e-01,1,5.6000000238418579e-01,-4.3999999761581421e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.7907929338407274e-01,7.2780869060257425e-01,1,5.8000004291534424e-01,-4.1999998688697815e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.8705386790982969e-01,7.4701758511295102e-01,1,6.0000002384185791e-01,-4.0000000596046448e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.9446074915565552e-01,7.6575196201874052e-01,1,6.2000000476837158e-01,-3.7999999523162842e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.0130691972530317e-01,7.8399968934531139e-01,1,6.3999998569488525e-01,-3.6000001430511475e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.0760079722163631e-01,8.0174726779597250e-01,1,6.5999996662139893e-01,-3.4000000357627869e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.1335297965863513e-01,8.1898033737016340e-01,1,6.8000000715255737e-01,-3.1999999284744263e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.1857592288244792e-01,8.3568290969965386e-01,1,6.9999998807907104e-01,-3.0000001192092896e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.2328447630942954e-01,8.5183770372050804e-01,1,7.2000002861022949e-01,-2.8000000119209290e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.2749564044201969e-01,8.6742531048194160e-01,1,7.4000000953674316e-01,-2.5999999046325684e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.3122950855914697e-01,8.8242431404781507e-01,1,7.5999999046325684e-01,-2.3999999463558197e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.3450904618569306e-01,8.9681064175527414e-01,1,7.7999997138977051e-01,-2.1999999880790710e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.3736026589072761e-01,9.1055691424786844e-01,1,8.0000001192092896e-01,-2.0000000298023224e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.3981229347881543e-01,9.2363205823249539e-01,1,8.1999999284744263e-01,-1.8000000715255737e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.4189639390176947e-01,9.3599959968751467e-01,1,8.4000003337860107e-01,-1.5999999642372131e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.4364536446524836e-01,9.4761636450229214e-01,1,8.6000001430511475e-01,-1.4000000059604645e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.4509287925548400e-01,9.5843030299625542e-01,1,8.7999999523162842e-01,-1.1999999731779099e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.4627258668368550e-01,9.6837663700577337e-01,1,8.9999997615814209e-01,-1.0000000149011612e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.4721697389506074e-01,9.7737187033764039e-01,1,9.2000001668930054e-01,-7.9999998211860657e-02,0.0000000000000000e+00,0.0000000000000000e+00
5.4795599710101117e-01,9.8530232933156636e-01,1,9.3999999761581421e-01,-5.9999998658895493e-02,0.0000000000000000e+00,0.0000000000000000e+00
5.4851458584051360e-01,9.9199931475312930e-01,1,9.5999997854232788e-01,-3.9999999105930328e-02,0.0000000000000000e+00,0.0000000000000000e+00
5.4890693185349948e-01,9.9717103606893165e-01,1,9.8000001907348633e-01,-1.9999999552965164e-02,0.0000000000000000e+00,0.0000000000000000e+00
5.4910760000000003e-01,1.0000000000000000e+00,1,1.0000000000000000e+00,0.0000000000000000e+00,0.0000000000000000e+00,0.0000000000000000e+00
5.4890693185349948e-01,9.9717103606893165e-01,1,1.0199999809265137e+00,1.9999999552965164e-02,0.0000000000000000e+00,0.0000000000000000e+00
5.4851458584051360e-01,9.9199931475312930e-01,1,1.0399999618530273e+00,3.9999999105930328e-02,0.0000000000000000e+00,0.0000000000000000e+00
5.4795599710101117e-01,9.8530232933156636e-01,1,1.0599999427795410e+00,5.9999998658895493e-02,0.0000000000000000e+00,0.0000000000000000e+00
5.4721697389506085e-01,9.7737187033764039e-01,1,1.0800000429153442e+00,7.9999998211860657e-02,0.0000000000000000e+00,0.0000000000000000e+00
5.4627258668368550e-01,9.6837663700577337e-01,1,1.1000000238418579e+00,1.0000000149011612e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.4509287925548411e-01,9.5843030299625553e-01,1,1.1200000047683716e+00,1.1999999731779099e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.4364536446524825e-01,9.4761636450229214e-01,1,1.1399999856948853e+00,1.4000000059604645e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.4189639390176947e-01,9.3599959968751467e-01,1,1.1599999666213989e+00,1.5999999642372131e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.3981229347881543e-01,9.2363205823249539e-01,1,1.1800000667572021e+00,1.8000000715255737e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.3736026589072761e-01,9.1055691424786844e-01,1,1.2000000476837158e+00,2.0000000298023224e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.3450904618569306e-01,8.9681064175527414e-01,1,1.2200000286102295e+00,2.1999999880790710e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.3122950855914708e-01,8.8242431404781518e-01,1,1.2400000095367432e+00,2.3999999463558197e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.2749564044201969e-01,8.6742531048194182e-01,1,1.2599999904632568e+00,2.5999999046325684e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.2328447630942954e-01,8.5183770372050793e-01,1,1.2799999713897705e+00,2.8000000119209290e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.1857592288244792e-01,8.3568290969965398e-01,1,1.2999999523162842e+00,3.0000001192092896e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.1335297965863513e-01,8.1898033737016329e-01,1,1.3199999332427979e+00,3.1999999284744263e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.0760079722163631e-01,8.0174726779597261e-01,1,1.3400000333786011e+00,3.4000000357627869e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.0130691972530317e-01,7.8399968934531139e-01,1,1.3600000143051147e+00,3.6000001430511475e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.9446074915565558e-01,7.6575196201874052e-01,1,1.3799999952316284e+00,3.7999999523162842e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.8705386790982969e-01,7.4701758511295102e-01,1,1.3999999761581421e+00,4.0000000596046448e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.7907929338407274e-01,7.2780869060257425e-01,1,1.4199999570846558e+00,4.1999998688697815e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.7053149693821084e-01,7.0813681598962552e-01,1,1.4400000572204590e+00,4.3999999761581421e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.6140632712597657e-01,6.8801260049035262e-01,1,1.4600000381469727e+00,4.6000000834465027e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.5170091389375500e-01,6.6744610975890628e-01,1,1.4800000190734863e+00,4.7999998927116394e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.4141292688168055e-01,6.4644641003552161e-01,1,1.5000000000000000e+00,5.0000000000000000e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.3054141062141715e-01,6.2502244759745507e-01,1,1.5199999809265137e+00,5.1999998092651367e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.1908585888234584e-01,6.0318245214095534e-01,1,1.5399999618530273e+00,5.4000002145767212e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.0704638856560449e-01,5.8093425036844826e-01,1,1.5599999427795410e+00,5.6000000238418579e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.9442354133907120e-01,5.5828503433654553e-01,1,1.5799999237060547e+00,5.7999998331069946e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.8121915253191085e-01,5.3524189747042339e-01,1,1.6000000238418579e+00,6.0000002384185791e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.6743531005483909e-01,5.1181137567965840e-01,1,1.6200000047683716e+00,6.2000000476837158e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.5307451027749009e-01,4.8799986305102644e-01,1,1.6399999856948853e+00,6.3999998569488525e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.3813906318701253e-01,4.6381335222275683e-01,1,1.6600000858306885e+00,6.6000002622604370e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.2263176125552651e-01,4.3925750666307861e-01,1,1.6800000667572021e+00,6.8000000715255737e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.0655573078799153e-01,4.1433787140070732e-01,1,1.7000000476837158e+00,6.9999998807907104e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.8991451774450405e-01,3.8905961845103432e-01,1,1.7200000286102295e+00,7.2000002861022949e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.7271232843889714e-01,3.6342785287916646e-01,1,1.7400000095367432e+00,7.4000000953674316e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.5495322646030788e-01,3.3744729738302315e-01,1,1.7599999904632568e+00,7.5999999046325684e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.3664106360132381e-01,3.1112261153904014e-01,1,1.7799999713897705e+00,7.7999997138977051e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.1777965146005510e-01,2.8445812530281911e-01,1,1.7999999523162842e+00,8.0000001192092896e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.9837474547860368e-01,2.5745839573643231e-01,1,1.8199999332427979e+00,8.1999999284744263e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.7843399891072007e-01,2.3012728042402419e-01,1,1.8399999141693115e+00,8.3999997377395630e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.5796121651768638e-01,2.0246867712731464e-01,1,1.8600000143051147e+00,8.6000001430511475e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.3694836890264642e-01,1.7448679116202373e-01,1,1.8799999952316284e+00,8.7999999523162842e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.1538809154606949e-01,1.4618500332443532e-01,1,1.8999999761581421e+00,8.9999997615814209e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.3314333604655048e-02,1.1756700428074224e-01,1,1.9200000762939453e+00,9.2000001668930054e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.0804194530536518e-02,8.8636139668648639e-02,1,1.9400000572204590e+00,9.3999999761581421e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.7809887522082380e-02,5.9395867687013965e-02,1,1.9600000381469727e+00,9.5999997854232788e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.3958895774280703e-02,2.9849477605555442e-02,1,1.9800000190734863e+00,9.8000001907348633e-01,0.0000000000000000e+00,0.0000000000000000e+00
0.0000000000000000e+00,0.0000000000000000e+00,1,2.0000000000000000e+00,1.0000000000000000e+00,0.0000000000000000e+00,0.0000000000000000e+00


==> results/nonlinearheatequation/pthree_standard.100.csv <==
"u","u_exact","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0,0,0,0.0000000000000000e+00,-1.0000000000000000e+00,0.0000000000000000e+00,0.0000000000000000e+00
2.9855877470449540e-02,2.9849477605555442e-02,1,1.9999980926513672e-02,-9.8000001907348633e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.9438545902445759e-02,5.9395867687013965e-02,1,4.0000021457672119e-02,-9.5999997854232788e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.8628351524819640e-02,8.8636139668648639e-02,1,6.0000002384185791e-02,-9.3999999761581421e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.1756764622415967e-01,1.1756700428074224e-01,1,7.9999983310699463e-02,-9.2000001668930054e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.4619449737526380e-01,1.4618500332443532e-01,1,1.0000002384185791e-01,-8.9999997615814209e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.7449445429926885e-01,1.7448679116202373e-01,1,1.2000000476837158e-01,-8.7999999523162842e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.0247401745969812e-01,2.0246867712731464e-01,1,1.3999998569488525e-01,-8.6000001430511475e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.3013268042402418e-01,2.3012728042402419e-01,1,1.6000002622604370e-01,-8.3999997377395630e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.5746449573643226e-01,2.5745839573643231e-01,1,1.8000000715255737e-01,-8.1999999284744263e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.8446432530281918e-01,2.8445812530281911e-01,1,1.9999998807907104e-01,-8.0000001192092896e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.1112861153904015e-01,3.1112261153904014e-01,1,2.2000002861022949e-01,-7.7999997138977051e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.3745328538528407e-01,3.3744729738302315e-01,1,2.4000000953674316e-01,-7.5999999046325684e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.6343375287916641e-01,3.6342785287916646e-01,1,2.5999999046325684e-01,-7.4000000953674316e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.8906559911345590e-01,3.8905961845103432e-01,1,2.7999997138977051e-01,-7.2000002861022949e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.1434381355248923e-01,4.1433787140070732e-01,1,3.0000001192092896e-01,-6.9999998807907104e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.3926340666307861e-01,4.3925750666307861e-01,1,3.1999999284744263e-01,-6.8000000715255737e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.6381923999171260e-01,4.6381335222275683e-01,1,3.3999997377395630e-01,-6.6000002622604370e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.8800576305102644e-01,4.8799986305102644e-01,1,3.6000001430511475e-01,-6.3999998569488525e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.1181725307033277e-01,5.1181137567965840e-01,1,3.7999999523162842e-01,-6.2000000476837158e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.3524769747042344e-01,5.3524189747042339e-01,1,3.9999997615814209e-01,-6.0000002384185791e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.5829083433654558e-01,5.5828503433654553e-01,1,4.2000001668930054e-01,-5.7999998331069946e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.8094005036844831e-01,5.8093425036844837e-01,1,4.3999999761581421e-01,-5.6000000238418579e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.0318825214095528e-01,6.0318245214095534e-01,1,4.5999997854232788e-01,-5.4000002145767212e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.2502820015508953e-01,6.2502244759745507e-01,1,4.8000001907348633e-01,-5.1999998092651367e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.4645211003552161e-01,6.4644641003552161e-01,1,5.0000000000000000e-01,-5.0000000000000000e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.6745180975890628e-01,6.6744610975890628e-01,1,5.1999998092651367e-01,-4.7999998927116394e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.8801829824456240e-01,6.8801260049035262e-01,1,5.3999996185302734e-01,-4.6000000834465027e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.0814245708439227e-01,7.0813681598962552e-01,1,5.6000000238418579e-01,-4.3999999761581421e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.2781429060257419e-01,7.2780869060257425e-01,1,5.8000004291534424e-01,-4.1999998688697815e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.4702318097882792e-01,7.4701758511295102e-01,1,6.0000002384185791e-01,-4.0000000596046448e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.6575755094805853e-01,7.6575196201874052e-01,1,6.2000000476837158e-01,-3.7999999523162842e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.8400518934531138e-01,7.8399968934531139e-01,1,6.3999998569488525e-01,-3.6000001430511475e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.0175276779597249e-01,8.0174726779597250e-01,1,6.5999996662139893e-01,-3.4000000357627869e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.1898579667620641e-01,8.1898033737016340e-01,1,6.8000000715255737e-01,-3.1999999284744263e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.3568831349517669e-01,8.3568290969965386e-01,1,6.9999998807907104e-01,-3.0000001192092896e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.5184310372050798e-01,8.5183770372050804e-01,1,7.2000002861022949e-01,-2.8000000119209290e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.6743070816906498e-01,8.6742531048194160e-01,1,7.4000000953674316e-01,-2.5999999046325684e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.8242971404781512e-01,8.8242431404781507e-01,1,7.5999999046325684e-01,-2.3999999463558197e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.9681594175527424e-01,8.9681064175527414e-01,1,7.7999997138977051e-01,-2.1999999880790710e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.1056221424786843e-01,9.1055691424786844e-01,1,8.0000001192092896e-01,-2.0000000298023224e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.2363735823249549e-01,9.2363205823249539e-01,1,8.1999999284744263e-01,-1.8000000715255737e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.3600482133998275e-01,9.3599959968751467e-01,1,8.4000003337860107e-01,-1.5999999642372131e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.4762162605597011e-01,9.4761636450229214e-01,1,8.6000001430511475e-01,-1.4000000059604645e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.5843554147846455e-01,9.5843030299625542e-01,1,8.7999999523162842e-01,-1.1999999731779099e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.6838183700577329e-01,9.6837663700577337e-01,1,8.9999997615814209e-01,-1.0000000149011612e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.7737710551095769e-01,9.7737187033764039e-01,1,9.2000001668930054e-01,-7.9999998211860657e-02,0.0000000000000000e+00,0.0000000000000000e+00
9.8530757495155341e-01,9.8530232933156636e-01,1,9.3999999761581421e-01,-5.9999998658895493e-02,0.0000000000000000e+00,0.0000000000000000e+00
9.9200453233978381e-01,9.9199931475312930e-01,1,9.5999997854232788e-01,-3.9999999105930328e-02,0.0000000000000000e+00,0.0000000000000000e+00
9.9717633606893186e-01,9.9717103606893165e-01,1,9.8000001907348633e-01,-1.9999999552965164e-02,0.0000000000000000e+00,0.0000000000000000e+00
1.0000030000000000e+00,1.0000000000000000e+00,1,1.0000000000000000e+00,0.0000000000000000e+00,0.0000000000000000e+00,0.0000000000000000e+00
9.9717633606893186e-01,9.9717103606893165e-01,1,1.0199999809265137e+00,1.9999999552965164e-02,0.0000000000000000e+00,0.0000000000000000e+00
9.9200453233978381e-01,9.9199931475312930e-01,1,1.0399999618530273e+00,3.9999999105930328e-02,0.0000000000000000e+00,0.0000000000000000e+00
9.8530757495155341e-01,9.8530232933156636e-01,1,1.0599999427795410e+00,5.9999998658895493e-02,0.0000000000000000e+00,0.0000000000000000e+00
9.7737710551095780e-01,9.7737187033764039e-01,1,1.0800000429153442e+00,7.9999998211860657e-02,0.0000000000000000e+00,0.0000000000000000e+00
9.6838183700577329e-01,9.6837663700577337e-01,1,1.1000000238418579e+00,1.0000000149011612e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.5843554147846455e-01,9.5843030299625553e-01,1,1.1200000047683716e+00,1.1999999731779099e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.4762162605597011e-01,9.4761636450229214e-01,1,1.1399999856948853e+00,1.4000000059604645e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.3600482133998275e-01,9.3599959968751467e-01,1,1.1599999666213989e+00,1.5999999642372131e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.2363735823249549e-01,9.2363205823249539e-01,1,1.1800000667572021e+00,1.8000000715255737e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.1056221424786843e-01,9.1055691424786844e-01,1,1.2000000476837158e+00,2.0000000298023224e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.9681594175527435e-01,8.9681064175527414e-01,1,1.2200000286102295e+00,2.1999999880790710e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.8242971404781523e-01,8.8242431404781518e-01,1,1.2400000095367432e+00,2.3999999463558197e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.6743070816906498e-01,8.6742531048194182e-01,1,1.2599999904632568e+00,2.5999999046325684e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.5184310372050798e-01,8.5183770372050793e-01,1,1.2799999713897705e+00,2.8000000119209290e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.3568831349517658e-01,8.3568290969965398e-01,1,1.2999999523162842e+00,3.0000001192092896e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.1898579667620630e-01,8.1898033737016329e-01,1,1.3199999332427979e+00,3.1999999284744263e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.0175276779597260e-01,8.0174726779597261e-01,1,1.3400000333786011e+00,3.4000000357627869e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.8400518934531138e-01,7.8399968934531139e-01,1,1.3600000143051147e+00,3.6000001430511475e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.6575755094805853e-01,7.6575196201874052e-01,1,1.3799999952316284e+00,3.7999999523162842e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.4702318097882792e-01,7.4701758511295102e-01,1,1.3999999761581421e+00,4.0000000596046448e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.2781429060257419e-01,7.2780869060257425e-01,1,1.4199999570846558e+00,4.1999998688697815e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.0814245708439227e-01,7.0813681598962552e-01,1,1.4400000572204590e+00,4.3999999761581421e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.8801829824456229e-01,6.8801260049035262e-01,1,1.4600000381469727e+00,4.6000000834465027e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.6745180975890628e-01,6.6744610975890628e-01,1,1.4800000190734863e+00,4.7999998927116394e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.4645211003552161e-01,6.4644641003552161e-01,1,1.5000000000000000e+00,5.0000000000000000e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.2502820015508953e-01,6.2502244759745507e-01,1,1.5199999809265137e+00,5.1999998092651367e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.0318825214095517e-01,6.0318245214095534e-01,1,1.5399999618530273e+00,5.4000002145767212e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.8094005036844820e-01,5.8093425036844826e-01,1,1.5599999427795410e+00,5.6000000238418579e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.5829083433654558e-01,5.5828503433654553e-01,1,1.5799999237060547e+00,5.7999998331069946e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.3524769747042344e-01,5.3524189747042339e-01,1,1.6000000238418579e+00,6.0000002384185791e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.1181725307033277e-01,5.1181137567965840e-01,1,1.6200000047683716e+00,6.2000000476837158e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.8800576305102644e-01,4.8799986305102644e-01,1,1.6399999856948853e+00,6.3999998569488525e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.6381923999171260e-01,4.6381335222275683e-01,1,1.6600000858306885e+00,6.6000002622604370e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.3926340666307861e-01,4.3925750666307861e-01,1,1.6800000667572021e+00,6.8000000715255737e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.1434381355248923e-01,4.1433787140070732e-01,1,1.7000000476837158e+00,6.9999998807907104e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.8906559911345590e-01,3.8905961845103432e-01,1,1.7200000286102295e+00,7.2000002861022949e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.6343375287916641e-01,3.6342785287916646e-01,1,1.7400000095367432e+00,7.4000000953674316e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.3745328538528407e-01,3.3744729738302315e-01,1,1.7599999904632568e+00,7.5999999046325684e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.1112861153904015e-01,3.1112261153904014e-01,1,1.7799999713897705e+00,7.7999997138977051e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.8446432530281918e-01,2.8445812530281911e-01,1,1.7999999523162842e+00,8.0000001192092896e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.5746449573643226e-01,2.5745839573643231e-01,1,1.8199999332427979e+00,8.1999999284744263e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.3013268042402418e-01,2.3012728042402419e-01,1,1.8399999141693115e+00,8.3999997377395630e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.0247401745969812e-01,2.0246867712731464e-01,1,1.8600000143051147e+00,8.6000001430511475e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.7449445429926885e-01,1.7448679116202373e-01,1,1.8799999952316284e+00,8.7999999523162842e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.4619449737526380e-01,1.4618500332443532e-01,1,1.8999999761581421e+00,8.9999997615814209e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.1756764622415967e-01,1.1756700428074224e-01,1,1.9200000762939453e+00,9.2000001668930054e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.8628351881738399e-02,8.8636139668648639e-02,1,1.9400000572204590e+00,9.3999999761581421e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.9438545902445759e-02,5.9395867687013965e-02,1,1.9600000381469727e+00,9.5999997854232788e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.9855877470449540e-02,2.9849477605555442e-02,1,1.9800000190734863e+00,9.8000001907348633e-01,0.0000000000000000e+00,0.0000000000000000e+00
0.0000000000000000e+00,0.0000000000000000e+00,1,2.0000000000000000e+00,1.0000000000000000e+00,0.0000000000000000e+00,0.0000000000000000e+00


==> results/nonlinearheatequation/pthree_surrogate.0.csv <==
"u_poly","u_exact","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0,0,0,0.0000000000000000e+00,-1.0000000000000000e+00,0.0000000000000000e+00,0.0000000000000000e+00
3.9599939413062571e-03,2.9849477605555442e-02,1,1.9999980926513672e-02,-9.8000001907348633e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.8399854679480803e-03,5.9395867687013965e-02,1,4.0000021457672119e-02,-9.5999997854232788e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.1639990688369156e-02,8.8636139668648639e-02,1,6.0000002384185791e-02,-9.3999999761581421e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.5359999357533070e-02,1.1756700428074224e-01,1,7.9999983310699463e-02,-9.2000001668930054e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.8999992572339173e-02,1.4618500332443532e-01,1,1.0000002384185791e-01,-8.9999997615814209e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.2559988365287983e-02,1.7448679116202373e-01,1,1.2000000476837158e-01,-8.7999999523162842e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.6039980575107941e-02,2.0246867712731464e-01,1,1.3999998569488525e-01,-8.6000001430511475e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.9439994333619282e-02,2.3012728042402419e-01,1,1.6000002622604370e-01,-8.3999997377395630e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.2760000889241539e-02,2.5745839573643231e-01,1,1.8000000715255737e-01,-8.1999999284744263e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.5999980026804906e-02,2.8445812530281911e-01,1,1.9999998807907104e-01,-8.0000001192092896e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.9159987540946781e-02,3.1112261153904014e-01,1,2.2000002861022949e-01,-7.7999997138977051e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.2239986982606094e-02,3.3744729738302315e-01,1,2.4000000953674316e-01,-7.5999999046325684e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.5239986046947372e-02,3.6342785287916646e-01,1,2.5999999046325684e-01,-7.4000000953674316e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.8159981403877075e-02,3.8905961845103432e-01,1,2.7999997138977051e-01,-7.2000002861022949e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.0999984228100183e-02,4.1433787140070732e-01,1,3.0000001192092896e-01,-6.9999998807907104e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.3759978970073313e-02,4.3925750666307861e-01,1,3.1999999284744263e-01,-6.8000000715255737e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.6439987052938137e-02,4.6381335222275683e-01,1,3.3999997377395630e-01,-6.6000002622604370e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.9039983065527969e-02,4.8799986305102644e-01,1,3.6000001430511475e-01,-6.3999998569488525e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.1559980342916099e-02,5.1181137567965840e-01,1,3.7999999523162842e-01,-6.2000000476837158e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.3999982019101523e-02,5.3524189747042339e-01,1,3.9999997615814209e-01,-6.0000002384185791e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.6359980917678918e-02,5.5828503433654553e-01,1,4.2000001668930054e-01,-5.7999998331069946e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.8639993069526492e-02,5.8093425036844837e-01,1,4.3999999761581421e-01,-5.6000000238418579e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.0839981236926211e-02,6.0318245214095534e-01,1,4.5999997854232788e-01,-5.4000002145767212e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.2959979635632680e-02,6.2502244759745507e-01,1,4.8000001907348633e-01,-5.1999998092651367e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.4999978100343229e-02,6.4644641003552161e-01,1,5.0000000000000000e-01,-5.0000000000000000e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.6959986687678450e-02,6.6744610975890628e-01,1,5.1999998092651367e-01,-4.7999998927116394e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.8839970951977256e-02,6.8801260049035262e-01,1,5.3999996185302734e-01,-4.6000000834465027e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.0639970781658285e-02,7.0813681598962552e-01,1,5.6000000238418579e-01,-4.3999999761581421e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.2359979235287470e-02,7.2780869060257425e-01,1,5.8000004291534424e-01,-4.1999998688697815e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.3999973375810846e-02,7.4701758511295102e-01,1,6.0000002384185791e-01,-4.0000000596046448e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.5559969445962877e-02,7.6575196201874052e-01,1,6.2000000476837158e-01,-3.7999999523162842e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.7039969511477966e-02,7.8399968934531139e-01,1,6.3999998569488525e-01,-3.6000001430511475e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.8439968932788604e-02,8.0174726779597250e-01,1,6.5999996662139893e-01,-3.4000000357627869e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.9759976396238020e-02,8.1898033737016340e-01,1,6.8000000715255737e-01,-3.1999999284744263e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.0999972176388000e-02,8.3568290969965386e-01,1,6.9999998807907104e-01,-3.0000001192092896e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.2159984057343922e-02,8.5183770372050804e-01,1,7.2000002861022949e-01,-2.8000000119209290e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.3239984216983110e-02,8.6742531048194160e-01,1,7.4000000953674316e-01,-2.5999999046325684e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.4239983199864069e-02,8.8242431404781507e-01,1,7.5999999046325684e-01,-2.3999999463558197e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.5159978832320496e-02,8.9681064175527414e-01,1,7.7999997138977051e-01,-2.1999999880790710e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.5999969398174789e-02,9.1055691424786844e-01,1,8.0000001192092896e-01,-2.0000000298023224e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.6759966334861391e-02,9.2363205823249539e-01,1,8.1999999284744263e-01,-1.8000000715255737e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.7439966557243296e-02,9.3599959968751467e-01,1,8.4000003337860107e-01,-1.5999999642372131e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.8039973748765163e-02,9.4761636450229214e-01,1,8.6000001430511475e-01,-1.4000000059604645e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.8559969129350458e-02,9.5843030299625542e-01,1,8.7999999523162842e-01,-1.1999999731779099e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.8999970106334531e-02,9.6837663700577337e-01,1,8.9999997615814209e-01,-1.0000000149011612e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.9359964056664085e-02,9.7737187033764039e-01,1,9.2000001668930054e-01,-7.9999998211860657e-02,0.0000000000000000e+00,0.0000000000000000e+00
9.9639971130377064e-02,9.8530232933156636e-01,1,9.3999999761581421e-01,-5.9999998658895493e-02,0.0000000000000000e+00,0.0000000000000000e+00
9.9839974186837543e-02,9.9199931475312930e-01,1,9.5999997854232788e-01,-3.9999999105930328e-02,0.0000000000000000e+00,0.0000000000000000e+00
9.9959985622709649e-02,9.9717103606893165e-01,1,9.8000001907348633e-01,-1.9999999552965164e-02,0.0000000000000000e+00,0.0000000000000000e+00
1.0000000000000001e-01,1.0000000000000000e+00,1,1.0000000000000000e+00,0.0000000000000000e+00,0.0000000000000000e+00,0.0000000000000000e+00
9.9959985622709649e-02,9.9717103606893165e-01,1,1.0199999809265137e+00,1.9999999552965164e-02,0.0000000000000000e+00,0.0000000000000000e+00
9.9839974186837543e-02,9.9199931475312930e-01,1,1.0399999618530273e+00,3.9999999105930328e-02,0.0000000000000000e+00,0.0000000000000000e+00
9.9639971130377064e-02,9.8530232933156636e-01,1,1.0599999427795410e+00,5.9999998658895493e-02,0.0000000000000000e+00,0.0000000000000000e+00
9.9359964056664085e-02,9.7737187033764039e-01,1,1.0800000429153442e+00,7.9999998211860657e-02,0.0000000000000000e+00,0.0000000000000000e+00
9.8999970106334517e-02,9.6837663700577337e-01,1,1.1000000238418579e+00,1.0000000149011612e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.8559969129350458e-02,9.5843030299625553e-01,1,1.1200000047683716e+00,1.1999999731779099e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.8039973748765163e-02,9.4761636450229214e-01,1,1.1399999856948853e+00,1.4000000059604645e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.7439966557243296e-02,9.3599959968751467e-01,1,1.1599999666213989e+00,1.5999999642372131e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.6759966334861391e-02,9.2363205823249539e-01,1,1.1800000667572021e+00,1.8000000715255737e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.5999969398174775e-02,9.1055691424786844e-01,1,1.2000000476837158e+00,2.0000000298023224e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.5159978832320483e-02,8.9681064175527414e-01,1,1.2200000286102295e+00,2.1999999880790710e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.4239983199864097e-02,8.8242431404781518e-01,1,1.2400000095367432e+00,2.3999999463558197e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.3239984216983124e-02,8.6742531048194182e-01,1,1.2599999904632568e+00,2.5999999046325684e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.2159984057343922e-02,8.5183770372050793e-01,1,1.2799999713897705e+00,2.8000000119209290e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.0999972176388000e-02,8.3568290969965398e-01,1,1.2999999523162842e+00,3.0000001192092896e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.9759976396238020e-02,8.1898033737016329e-01,1,1.3199999332427979e+00,3.1999999284744263e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.8439968932788618e-02,8.0174726779597261e-01,1,1.3400000333786011e+00,3.4000000357627869e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.7039969511477966e-02,7.8399968934531139e-01,1,1.3600000143051147e+00,3.6000001430511475e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.5559969445962863e-02,7.6575196201874052e-01,1,1.3799999952316284e+00,3.7999999523162842e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.3999973375810846e-02,7.4701758511295102e-01,1,1.3999999761581421e+00,4.0000000596046448e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.2359979235287484e-02,7.2780869060257425e-01,1,1.4199999570846558e+00,4.1999998688697815e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.0639970781658285e-02,7.0813681598962552e-01,1,1.4400000572204590e+00,4.3999999761581421e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.8839970951977256e-02,6.8801260049035262e-01,1,1.4600000381469727e+00,4.6000000834465027e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.6959986687678450e-02,6.6744610975890628e-01,1,1.4800000190734863e+00,4.7999998927116394e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.4999978100343229e-02,6.4644641003552161e-01,1,1.5000000000000000e+00,5.0000000000000000e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.2959979635632680e-02,6.2502244759745507e-01,1,1.5199999809265137e+00,5.1999998092651367e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.0839981236926211e-02,6.0318245214095534e-01,1,1.5399999618530273e+00,5.4000002145767212e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.8639993069526492e-02,5.8093425036844826e-01,1,1.5599999427795410e+00,5.6000000238418579e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.6359980917678918e-02,5.5828503433654553e-01,1,1.5799999237060547e+00,5.7999998331069946e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.3999982019101523e-02,5.3524189747042339e-01,1,1.6000000238418579e+00,6.0000002384185791e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.1559980342916099e-02,5.1181137567965840e-01,1,1.6200000047683716e+00,6.2000000476837158e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.9039983065527969e-02,4.8799986305102644e-01,1,1.6399999856948853e+00,6.3999998569488525e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.6439987052938137e-02,4.6381335222275683e-01,1,1.6600000858306885e+00,6.6000002622604370e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.3759978970073313e-02,4.3925750666307861e-01,1,1.6800000667572021e+00,6.8000000715255737e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.0999984228100183e-02,4.1433787140070732e-01,1,1.7000000476837158e+00,6.9999998807907104e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.8159981403877075e-02,3.8905961845103432e-01,1,1.7200000286102295e+00,7.2000002861022949e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.5239986046947372e-02,3.6342785287916646e-01,1,1.7400000095367432e+00,7.4000000953674316e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.2239986982606094e-02,3.3744729738302315e-01,1,1.7599999904632568e+00,7.5999999046325684e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.9159987540946781e-02,3.1112261153904014e-01,1,1.7799999713897705e+00,7.7999997138977051e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.5999980026804906e-02,2.8445812530281911e-01,1,1.7999999523162842e+00,8.0000001192092896e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.2760000889241539e-02,2.5745839573643231e-01,1,1.8199999332427979e+00,8.1999999284744263e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.9439994333619282e-02,2.3012728042402419e-01,1,1.8399999141693115e+00,8.3999997377395630e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.6039980575107941e-02,2.0246867712731464e-01,1,1.8600000143051147e+00,8.6000001430511475e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.2559988365287983e-02,1.7448679116202373e-01,1,1.8799999952316284e+00,8.7999999523162842e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.8999992572339173e-02,1.4618500332443532e-01,1,1.8999999761581421e+00,8.9999997615814209e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.5359999357533070e-02,1.1756700428074224e-01,1,1.9200000762939453e+00,9.2000001668930054e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.1639990688369156e-02,8.8636139668648639e-02,1,1.9400000572204590e+00,9.3999999761581421e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.8399854679480803e-03,5.9395867687013965e-02,1,1.9600000381469727e+00,9.5999997854232788e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.9599939413062571e-03,2.9849477605555442e-02,1,1.9800000190734863e+00,9.8000001907348633e-01,0.0000000000000000e+00,0.0000000000000000e+00
0.0000000000000000e+00,0.0000000000000000e+00,1,2.0000000000000000e+00,1.0000000000000000e+00,0.0000000000000000e+00,0.0000000000000000e+00


==> results/nonlinearheatequation/pthree_surrogate.10.csv <==
"u_poly","u_exact","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0,0,0,0.0000000000000000e+00,-1.0000000000000000e+00,0.0000000000000000e+00,0.0000000000000000e+00
2.4130328432494807e-02,2.9849477605555442e-02,1,1.9999980926513672e-02,-9.8000001907348633e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.7705319075099839e-02,5.9395867687013965e-02,1,4.0000021457672119e-02,-9.5999997854232788e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.0768765594497032e-02,8.8636139668648639e-02,1,6.0000002384185791e-02,-9.3999999761581421e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.3329163676956622e-02,1.1756700428074224e-01,1,7.9999983310699463e-02,-9.2000001668930054e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.1538256077751079e-01,1.4618500332443532e-01,1,1.0000002384185791e-01,-8.9999997615814209e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.3692120945388381e-01,1.7448679116202373e-01,1,1.2000000476837158e-01,-8.7999999523162842e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.5793678718920229e-01,2.0246867712731464e-01,1,1.3999998569488525e-01,-8.6000001430511475e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.7842201932539609e-01,2.3012728042402419e-01,1,1.6000002622604370e-01,-8.3999997377395630e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.9837045077273721e-01,2.5745839573643231e-01,1,1.8000000715255737e-01,-8.1999999284744263e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.1777665146005507e-01,2.8445812530281911e-01,1,1.9999998807907104e-01,-8.0000001192092896e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.3663669959926778e-01,3.1112261153904014e-01,1,2.2000002861022949e-01,-7.7999997138977051e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.5494662646030791e-01,3.3744729738302315e-01,1,2.4000000953674316e-01,-7.5999999046325684e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.7270313538417490e-01,3.6342785287916646e-01,1,2.5999999046325684e-01,-7.4000000953674316e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.8990293440582399e-01,3.8905961845103432e-01,1,2.7999997138977051e-01,-7.2000002861022949e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.0654268863620959e-01,4.1433787140070732e-01,1,3.0000001192092896e-01,-6.9999998807907104e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.2261868029591373e-01,4.3925750666307861e-01,1,3.1999999284744263e-01,-6.8000000715255737e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.3812714295650576e-01,4.6381335222275683e-01,1,3.3999997377395630e-01,-6.6000002622604370e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.5306388885687301e-01,4.8799986305102644e-01,1,3.6000001430511475e-01,-6.3999998569488525e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.6742518744551356e-01,5.1181137567965840e-01,1,3.7999999523162842e-01,-6.2000000476837158e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.8120849633157716e-01,5.3524189747042339e-01,1,3.9999997615814209e-01,-6.0000002384185791e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.9441349536007042e-01,5.5828503433654553e-01,1,4.2000001668930054e-01,-5.7999998331069946e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.0703851474570191e-01,5.8093425036844837e-01,1,4.3999999761581421e-01,-5.6000000238418579e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.1907943151346549e-01,6.0318245214095534e-01,1,4.5999997854232788e-01,-5.4000002145767212e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.3053695806378256e-01,6.2502244759745507e-01,1,4.8000001907348633e-01,-5.1999998092651367e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.4141092688168054e-01,6.4644641003552161e-01,1,5.0000000000000000e-01,-5.0000000000000000e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.5170077601260050e-01,6.6744610975890628e-01,1,5.1999998092651367e-01,-4.7999998927116394e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.6140757961639012e-01,6.8801260049035262e-01,1,5.3999996185302734e-01,-4.6000000834465027e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.7053209693821080e-01,7.0813681598962552e-01,1,5.6000000238418579e-01,-4.3999999761581421e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.7907840872316515e-01,7.2780869060257425e-01,1,5.8000004291534424e-01,-4.1999998688697815e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.8705226790982981e-01,7.4701758511295102e-01,1,6.0000002384185791e-01,-4.0000000596046448e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.9445934915565559e-01,7.6575196201874052e-01,1,6.2000000476837158e-01,-3.7999999523162842e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.0130614600467571e-01,7.8399968934531139e-01,1,6.3999998569488525e-01,-3.6000001430511475e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.0760078819483168e-01,8.0174726779597250e-01,1,6.5999996662139893e-01,-3.4000000357627869e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.1335323635390995e-01,8.1898033737016340e-01,1,6.8000000715255737e-01,-3.1999999284744263e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.1857582288244797e-01,8.3568290969965386e-01,1,6.9999998807907104e-01,-3.0000001192092896e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.2328357630942945e-01,8.5183770372050804e-01,1,7.2000002861022949e-01,-2.8000000119209290e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.2749422381605082e-01,8.6742531048194160e-01,1,7.4000000953674316e-01,-2.5999999046325684e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.3122790855914714e-01,8.8242431404781507e-01,1,7.5999999046325684e-01,-2.3999999463558197e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.3450807563830982e-01,8.9681064175527414e-01,1,7.7999997138977051e-01,-2.1999999880790710e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.3736041382349531e-01,9.1055691424786844e-01,1,8.0000001192092896e-01,-2.0000000298023224e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.3981353575833557e-01,9.2363205823249539e-01,1,8.1999999284744263e-01,-1.8000000715255737e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.4189802355482952e-01,9.3599959968751467e-01,1,8.4000003337860107e-01,-1.5999999642372131e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.4364656446524839e-01,9.4761636450229214e-01,1,8.6000001430511475e-01,-1.4000000059604645e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.4509297925548417e-01,9.5843030299625542e-01,1,8.7999999523162842e-01,-1.1999999731779099e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.4627148668368564e-01,9.6837663700577337e-01,1,8.9999997615814209e-01,-1.0000000149011612e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.4721543872174339e-01,9.7737187033764039e-01,1,9.2000001668930054e-01,-7.9999998211860657e-02,0.0000000000000000e+00,0.0000000000000000e+00
5.4795565862101048e-01,9.8530232933156636e-01,1,9.3999999761581421e-01,-5.9999998658895493e-02,0.0000000000000000e+00,0.0000000000000000e+00
5.4851716018717811e-01,9.9199931475312930e-01,1,9.5999997854232788e-01,-3.9999999105930328e-02,0.0000000000000000e+00,0.0000000000000000e+00
5.4891146226682885e-01,9.9717103606893165e-01,1,9.8000001907348633e-01,-1.9999999552965164e-02,0.0000000000000000e+00,0.0000000000000000e+00
5.4910320000000001e-01,1.0000000000000000e+00,1,1.0000000000000000e+00,0.0000000000000000e+00,0.0000000000000000e+00,0.0000000000000000e+00
5.4891134706016409e-01,9.9717103606893165e-01,1,1.0199999809265137e+00,1.9999999552965164e-02,0.0000000000000000e+00,0.0000000000000000e+00
5.4851697301384583e-01,9.9199931475312930e-01,1,1.0399999618530273e+00,3.9999999105930328e-02,0.0000000000000000e+00,0.0000000000000000e+00
5.4795553224102367e-01,9.8530232933156636e-01,1,1.0599999427795410e+00,5.9999998658895493e-02,0.0000000000000000e+00,0.0000000000000000e+00
5.4721543872174339e-01,9.7737187033764039e-01,1,1.0800000429153442e+00,7.9999998211860657e-02,0.0000000000000000e+00,0.0000000000000000e+00
5.4627151874934954e-01,9.6837663700577337e-01,1,1.1000000238418579e+00,1.0000000149011612e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.4509307925548411e-01,9.5843030299625553e-01,1,1.1200000047683716e+00,1.1999999731779099e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.4364666446524823e-01,9.4761636450229214e-01,1,1.1399999856948853e+00,1.4000000059604645e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.4189809390176946e-01,9.3599959968751467e-01,1,1.1599999666213989e+00,1.5999999642372131e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.3981357261865015e-01,9.2363205823249539e-01,1,1.1800000667572021e+00,1.8000000715255737e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.3736050175656880e-01,9.1055691424786844e-01,1,1.2000000476837158e+00,2.0000000298023224e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.3450807563830982e-01,8.9681064175527414e-01,1,1.2200000286102295e+00,2.1999999880790710e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.3122800855914709e-01,8.8242431404781518e-01,1,1.2400000095367432e+00,2.3999999463558197e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.2749422381605093e-01,8.6742531048194182e-01,1,1.2599999904632568e+00,2.5999999046325684e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.2328367630942962e-01,8.5183770372050793e-01,1,1.2799999713897705e+00,2.8000000119209290e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.1857592288244792e-01,8.3568290969965398e-01,1,1.2999999523162842e+00,3.0000001192092896e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.1335337965863514e-01,8.1898033737016329e-01,1,1.3199999332427979e+00,3.1999999284744263e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.0760093870827638e-01,8.0174726779597261e-01,1,1.3400000333786011e+00,3.4000000357627869e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.0130634600467572e-01,7.8399968934531139e-01,1,1.3600000143051147e+00,3.6000001430511475e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.9445946022633758e-01,7.6575196201874052e-01,1,1.3799999952316284e+00,3.7999999523162842e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.8705236790982975e-01,7.4701758511295102e-01,1,1.3999999761581421e+00,4.0000000596046448e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.7907852806036078e-01,7.2780869060257425e-01,1,1.4199999570846558e+00,4.1999998688697815e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.7053220348535552e-01,7.0813681598962552e-01,1,1.4400000572204590e+00,4.3999999761581421e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.6140772712597655e-01,6.8801260049035262e-01,1,1.4600000381469727e+00,4.6000000834465027e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.5170088295342736e-01,6.6744610975890628e-01,1,1.4800000190734863e+00,4.7999998927116394e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.4141109713239690e-01,6.4644641003552161e-01,1,1.5000000000000000e+00,5.0000000000000000e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.3053712950528999e-01,6.2502244759745507e-01,1,1.5199999809265137e+00,5.1999998092651367e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.1907955888234588e-01,6.0318245214095534e-01,1,1.5399999618530273e+00,5.4000002145767212e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.0703868856560449e-01,5.8093425036844826e-01,1,1.5599999427795410e+00,5.6000000238418579e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.9441359536007048e-01,5.5828503433654553e-01,1,1.5799999237060547e+00,5.7999998331069946e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.8120859633157717e-01,5.3524189747042339e-01,1,1.6000000238418579e+00,6.0000002384185791e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.6742528744551362e-01,5.1181137567965840e-01,1,1.6200000047683716e+00,6.2000000476837158e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.5306398885687301e-01,4.8799986305102644e-01,1,1.6399999856948853e+00,6.3999998569488525e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.3812724295650570e-01,4.6381335222275683e-01,1,1.6600000858306885e+00,6.6000002622604370e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.2261876125552652e-01,4.3925750666307861e-01,1,1.6800000667572021e+00,6.8000000715255737e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.0654274863687586e-01,4.1433787140070732e-01,1,1.7000000476837158e+00,6.9999998807907104e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.8990299840692568e-01,3.8905961845103432e-01,1,1.7200000286102295e+00,7.2000002861022949e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.7270313538417490e-01,3.6342785287916646e-01,1,1.7400000095367432e+00,7.4000000953674316e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.5494664073705758e-01,3.3744729738302315e-01,1,1.7599999904632568e+00,7.5999999046325684e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.3663671268631659e-01,3.1112261153904014e-01,1,1.7799999713897705e+00,7.7999997138977051e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.1777665146005507e-01,2.8445812530281911e-01,1,1.7999999523162842e+00,8.0000001192092896e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.9837045606687076e-01,2.5745839573643231e-01,1,1.8199999332427979e+00,8.1999999284744263e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.7842201932539609e-01,2.3012728042402419e-01,1,1.8399999141693115e+00,8.3999997377395630e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.5793684685681886e-01,2.0246867712731464e-01,1,1.8600000143051147e+00,8.6000001430511475e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.3692120945388381e-01,1.7448679116202373e-01,1,1.8799999952316284e+00,8.7999999523162842e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.1538258077806819e-01,1.4618500332443532e-01,1,1.8999999761581421e+00,8.9999997615814209e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.3329174552609764e-02,1.1756700428074224e-01,1,1.9200000762939453e+00,9.2000001668930054e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.0768765951415791e-02,8.8636139668648639e-02,1,1.9400000572204590e+00,9.3999999761581421e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.7705299075099843e-02,5.9395867687013965e-02,1,1.9600000381469727e+00,9.5999997854232788e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.4130288432494807e-02,2.9849477605555442e-02,1,1.9800000190734863e+00,9.8000001907348633e-01,0.0000000000000000e+00,0.0000000000000000e+00
0.0000000000000000e+00,0.0000000000000000e+00,1,2.0000000000000000e+00,1.0000000000000000e+00,0.0000000000000000e+00,0.0000000000000000e+00


==> results/nonlinearheatequation/pthree_surrogate.100.csv <==
"u_poly","u_exact","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0,0,0,0.0000000000000000e+00,-1.0000000000000000e+00,0.0000000000000000e+00,0.0000000000000000e+00
2.9855030991539851e-02,2.9849477605555442e-02,1,1.9999980926513672e-02,-9.8000001907348633e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.9405939888256709e-02,5.9395867687013965e-02,1,4.0000021457672119e-02,-9.5999997854232788e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.8650759460365436e-02,8.8636139668648639e-02,1,6.0000002384185791e-02,-9.3999999761581421e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.1758649076623591e-01,1.1756700428074224e-01,1,7.9999983310699463e-02,-9.2000001668930054e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.4620971142664968e-01,1.4618500332443532e-01,1,1.0000002384185791e-01,-8.9999997615814209e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.7451705774915993e-01,1.7448679116202373e-01,1,1.2000000476837158e-01,-8.7999999523162842e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.0250478813121400e-01,2.0246867712731464e-01,1,1.3999998569488525e-01,-8.6000001430511475e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.3016934387100049e-01,2.3012728042402419e-01,1,1.6000002622604370e-01,-8.3999997377395630e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.5750669032300338e-01,2.5745839573643231e-01,1,1.8000000715255737e-01,-8.1999999284744263e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.8451276959140970e-01,2.8445812530281911e-01,1,1.9999998807907104e-01,-8.0000001192092896e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.1118380028200576e-01,3.1112261153904014e-01,1,2.2000002861022949e-01,-7.7999997138977051e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.3751530428280724e-01,3.3744729738302315e-01,1,2.4000000953674316e-01,-7.5999999046325684e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.6350283046243981e-01,3.6342785287916646e-01,1,2.5999999046325684e-01,-7.4000000953674316e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.8914197646376925e-01,3.8905961845103432e-01,1,2.7999997138977051e-01,-7.2000002861022949e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.1442798000716874e-01,4.1433787140070732e-01,1,3.0000001192092896e-01,-6.9999998807907104e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.3935568250020629e-01,4.3925750666307861e-01,1,3.1999999284744263e-01,-6.8000000715255737e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.6391998306807319e-01,4.6381335222275683e-01,1,3.3999997377395630e-01,-6.6000002622604370e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.8811544136728258e-01,4.8799986305102644e-01,1,3.6000001430511475e-01,-6.3999998569488525e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.1193623063395366e-01,5.1181137567965840e-01,1,3.7999999523162842e-01,-6.2000000476837158e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.3537651847203571e-01,5.3524189747042339e-01,1,3.9999997615814209e-01,-6.0000002384185791e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.5843002538921593e-01,5.5828503433654553e-01,1,4.2000001668930054e-01,-5.7999998331069946e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.8109022964721890e-01,5.8093425036844837e-01,1,4.3999999761581421e-01,-5.6000000238418579e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.0335012056174808e-01,6.0318245214095534e-01,1,4.5999997854232788e-01,-5.4000002145767212e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.2520263736691684e-01,6.2502244759745507e-01,1,4.8000001907348633e-01,-5.1999998092651367e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.4663996129052048e-01,6.4644641003552161e-01,1,5.0000000000000000e-01,-5.0000000000000000e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.6765406811394501e-01,6.6744610975890628e-01,1,5.1999998092651367e-01,-4.7999998927116394e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.8823565220271599e-01,6.8801260049035262e-01,1,5.3999996185302734e-01,-4.6000000834465027e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.0836009636726027e-01,7.0813681598962552e-01,1,5.6000000238418579e-01,-4.3999999761581421e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.2802666729803633e-01,7.2780869060257425e-01,1,5.8000004291534424e-01,-4.1999998688697815e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.4723472097806409e-01,7.4701758511295102e-01,1,6.0000002384185791e-01,-4.0000000596046448e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.6597346230304253e-01,7.6575196201874052e-01,1,6.2000000476837158e-01,-3.7999999523162842e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.8422755274246869e-01,7.8399968934531139e-01,1,6.3999998569488525e-01,-3.6000001430511475e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.0197994276933726e-01,8.0174726779597250e-01,1,6.5999996662139893e-01,-3.4000000357627869e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.1921387198356710e-01,8.1898033737016340e-01,1,6.8000000715255737e-01,-3.1999999284744263e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.3591311020791803e-01,8.3568290969965386e-01,1,6.9999998807907104e-01,-3.0000001192092896e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.5206212686242444e-01,8.5183770372050804e-01,1,7.2000002861022949e-01,-2.8000000119209290e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.6764417723000409e-01,8.6742531048194160e-01,1,7.4000000953674316e-01,-2.5999999046325684e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.8264071404781519e-01,8.8242431404781507e-01,1,7.5999999046325684e-01,-2.3999999463558197e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.9702939738693599e-01,8.9681064175527414e-01,1,7.7999997138977051e-01,-2.1999999880790710e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.1078293357738038e-01,9.1055691424786844e-01,1,8.0000001192092896e-01,-2.0000000298023224e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.2386786963009671e-01,9.2363205823249539e-01,1,8.1999999284744263e-01,-1.8000000715255737e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.3624382672951856e-01,9.3599959968751467e-01,1,8.4000003337860107e-01,-1.5999999642372131e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.4786327984125807e-01,9.4761636450229214e-01,1,8.6000001430511475e-01,-1.4000000059604645e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.5867145464596770e-01,9.5843030299625542e-01,1,8.7999999523162842e-01,-1.1999999731779099e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.6860557749953768e-01,9.6837663700577337e-01,1,8.9999997615814209e-01,-1.0000000149011612e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.7759142964437062e-01,9.7737187033764039e-01,1,9.2000001668930054e-01,-7.9999998211860657e-02,0.0000000000000000e+00,0.0000000000000000e+00
9.8553209131157560e-01,9.8530232933156636e-01,1,9.3999999761581421e-01,-5.9999998658895493e-02,0.0000000000000000e+00,0.0000000000000000e+00
9.9227450360640845e-01,9.9199931475312930e-01,1,9.5999997854232788e-01,-3.9999999105930328e-02,0.0000000000000000e+00,0.0000000000000000e+00
9.9749929193558995e-01,9.9717103606893165e-01,1,9.8000001907348633e-01,-1.9999999552965164e-02,0.0000000000000000e+00,0.0000000000000000e+00
1.0002409999999999e+00,1.0000000000000000e+00,1,1.0000000000000000e+00,0.0000000000000000e+00,0.0000000000000000e+00,0.0000000000000000e+00
9.9749766793559302e-01,9.9717103606893165e-01,1,1.0199999809265137e+00,1.9999999552965164e-02,0.0000000000000000e+00,0.0000000000000000e+00
9.9227225560643162e-01,9.9199931475312930e-01,1,1.0399999618530273e+00,3.9999999105930328e-02,0.0000000000000000e+00,0.0000000000000000e+00
9.8553069131157567e-01,9.8530232933156636e-01,1,1.0599999427795410e+00,5.9999998658895493e-02,0.0000000000000000e+00,0.0000000000000000e+00
9.7759155529770414e-01,9.7737187033764039e-01,1,1.0800000429153442e+00,7.9999998211860657e-02,0.0000000000000000e+00,0.0000000000000000e+00
9.6860697749953772e-01,9.6837663700577337e-01,1,1.1000000238418579e+00,1.0000000149011612e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.5867368436976896e-01,9.5843030299625553e-01,1,1.1200000047683716e+00,1.1999999731779099e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.4786567984125791e-01,9.4761636450229214e-01,1,1.1399999856948853e+00,1.4000000059604645e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.3624592672951856e-01,9.3599959968751467e-01,1,1.1599999666213989e+00,1.5999999642372131e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.2386946963009686e-01,9.2363205823249539e-01,1,1.1800000667572021e+00,1.8000000715255737e-01,0.0000000000000000e+00,0.0000000000000000e+00
9.1078404564430693e-01,9.1055691424786844e-01,1,1.2000000476837158e+00,2.0000000298023224e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.9703029411336432e-01,8.9681064175527414e-01,1,1.2200000286102295e+00,2.1999999880790710e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.8264169652433777e-01,8.8242431404781518e-01,1,1.2400000095367432e+00,2.3999999463558197e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.6764547491712740e-01,8.6742531048194182e-01,1,1.2599999904632568e+00,2.5999999046325684e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.5206392686242460e-01,8.5183770372050793e-01,1,1.2799999713897705e+00,2.8000000119209290e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.3591543831113291e-01,8.3568290969965398e-01,1,1.2999999523162842e+00,3.0000001192092896e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.1921657459433528e-01,8.1898033737016329e-01,1,1.3199999332427979e+00,3.1999999284744263e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.0198289225589270e-01,8.0174726779597261e-01,1,1.3400000333786011e+00,3.4000000357627869e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.8423045274246861e-01,7.8399968934531139e-01,1,1.3600000143051147e+00,3.6000001430511475e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.6597626230304261e-01,7.6575196201874052e-01,1,1.3799999952316284e+00,3.7999999523162842e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.4723752511218711e-01,7.4701758511295102e-01,1,1.3999999761581421e+00,4.0000000596046448e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.2802988663523194e-01,7.2780869060257425e-01,1,1.4199999570846558e+00,4.1999998688697815e-01,0.0000000000000000e+00,0.0000000000000000e+00
7.0836393091488248e-01,7.0813681598962552e-01,1,1.4400000572204590e+00,4.3999999761581421e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.8823985220271588e-01,6.8801260049035262e-01,1,1.4600000381469727e+00,4.6000000834465027e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.6765797505477176e-01,6.6744610975890628e-01,1,1.4800000190734863e+00,4.7999998927116394e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.4664363154123694e-01,6.4644641003552161e-01,1,1.5000000000000000e+00,5.0000000000000000e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.2520593736691676e-01,6.2502244759745507e-01,1,1.5199999809265137e+00,5.1999998092651367e-01,0.0000000000000000e+00,0.0000000000000000e+00
6.0335322056174789e-01,6.0318245214095534e-01,1,1.5399999618530273e+00,5.4000002145767212e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.8109303146684144e-01,5.8093425036844826e-01,1,1.5599999427795410e+00,5.6000000238418579e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.5843262538921590e-01,5.5828503433654553e-01,1,1.5799999237060547e+00,5.7999998331069946e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.3537886227170195e-01,5.3524189747042339e-01,1,1.6000000238418579e+00,6.0000002384185791e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.1193843063395372e-01,5.1181137567965840e-01,1,1.6200000047683716e+00,6.2000000476837158e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.8811744136728263e-01,4.8799986305102644e-01,1,1.6399999856948853e+00,6.3999998569488525e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.6392187506861060e-01,4.6381335222275683e-01,1,1.6600000858306885e+00,6.6000002622604370e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.3935736649976515e-01,4.3925750666307861e-01,1,1.6800000667572021e+00,6.8000000715255737e-01,0.0000000000000000e+00,0.0000000000000000e+00
4.1442948000716878e-01,4.1433787140070732e-01,1,1.7000000476837158e+00,6.9999998807907104e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.8914334046487087e-01,3.8905961845103432e-01,1,1.7200000286102295e+00,7.2000002861022949e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.6350411499099111e-01,3.6342785287916646e-01,1,1.7400000095367432e+00,7.4000000953674316e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.3751640428280721e-01,3.3744729738302315e-01,1,1.7599999904632568e+00,7.5999999046325684e-01,0.0000000000000000e+00,0.0000000000000000e+00
3.1118478719495701e-01,3.1112261153904014e-01,1,1.7799999713897705e+00,7.7999997138977051e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.8451359768695939e-01,2.8445812530281911e-01,1,1.7999999523162842e+00,8.0000001192092896e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.5750749032300335e-01,2.5745839573643231e-01,1,1.8199999332427979e+00,8.1999999284744263e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.3017004387100046e-01,2.3012728042402419e-01,1,1.8399999141693115e+00,8.3999997377395630e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.0250538813121402e-01,2.0246867712731464e-01,1,1.8600000143051147e+00,8.6000001430511475e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.7451755774915997e-01,1.7448679116202373e-01,1,1.8799999952316284e+00,8.7999999523162842e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.4621011142664969e-01,1.4618500332443532e-01,1,1.8999999761581421e+00,8.9999997615814209e-01,0.0000000000000000e+00,0.0000000000000000e+00
1.1758679076623592e-01,1.1756700428074224e-01,1,1.9200000762939453e+00,9.2000001668930054e-01,0.0000000000000000e+00,0.0000000000000000e+00
8.8650989103446681e-02,8.8636139668648639e-02,1,1.9400000572204590e+00,9.3999999761581421e-01,0.0000000000000000e+00,0.0000000000000000e+00
5.9406089650233015e-02,5.9395867687013965e-02,1,1.9600000381469727e+00,9.5999997854232788e-01,0.0000000000000000e+00,0.0000000000000000e+00
2.9855103272748821e-02,2.9849477605555442e-02,1,1.9800000190734863e+00,9.8000001907348633e-01,0.0000000000000000e+00,0.0000000000000000e+00
0.0000000000000000e+00,0.0000000000000000e+00,1,2.0000000000000000e+00,1.0000000000000000e+00,0.0000000000000000e+00,0.0000000000000000e+00

